RTop-K: Ultra-Fast Row-Wise Top-K Selection for Neural Network Acceleration on GPUs

Top-k selection algorithms are fundamental in a wide range of applications, including high-performance computing, information retrieval, big data processing, and neural network model training. In this paper, we present RTop-K, a highly efficient parallel row-wise top-k selection algorithm specifically designed for GPUs. RTop-K leverages a binary search-based approach to optimize row-wise top-k selection, providing a scalable and accelerated solution. We conduct a detailed analysis of early stopping in our algorithm, showing that it effectively maintains the testing accuracy of neural network models while substantially improving performance. Our GPU implementation of RTop-K demonstrates superior performance over state-of-the-art row-wise top-k GPU implementations, achieving an average speed-up of up to 11.49$\times$ with early stopping and 7.29$\times$ without early stopping. Moreover, RTop-K accelerates the overall training workflow of MaxK-GNNs, delivering speed-ups ranging from 11.97% to 33.29% across different models and datasets.

==> ipynb/output1000.txt <==
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 2, topk time = 0.0995318
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 3, topk time = 0.0993743
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 4, topk time = 0.0996345
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 5, topk time = 0.102775
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 6, topk time = 0.109333
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 7, topk time = 0.114653
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 8, topk time = 0.11835
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 200, topk time = 0.123442
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 2, topk time = 0.146944
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 3, topk time = 0.147683
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 4, topk time = 0.147611
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 5, topk time = 0.160495
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 6, topk time = 0.171704
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 7, topk time = 0.180914
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 8, topk time = 0.188208
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 200, topk time = 0.2038
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 2, topk time = 0.19342
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 3, topk time = 0.194612
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 4, topk time = 0.193079
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 5, topk time = 0.194365
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 6, topk time = 0.194705
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 7, topk time = 0.195154
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 8, topk time = 0.195121
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 200, topk time = 0.202347
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 2, topk time = 0.193285
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 3, topk time = 0.195106
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 4, topk time = 0.201746
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 5, topk time = 0.221729
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 6, topk time = 0.23682
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 7, topk time = 0.247598
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 8, topk time = 0.258541
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 200, topk time = 0.321709
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 2, topk time = 0.240432
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 3, topk time = 0.24204
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 4, topk time = 0.242576
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 5, topk time = 0.243771
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 6, topk time = 0.244122
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 7, topk time = 0.247861
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 8, topk time = 0.268178
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 200, topk time = 0.296937
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 2, topk time = 0.331861
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 3, topk time = 0.333101
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 4, topk time = 0.333732
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 5, topk time = 0.333146
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 6, topk time = 0.333332
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 7, topk time = 0.334591
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 8, topk time = 0.335568
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 200, topk time = 0.338774
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 2, topk time = 0.239418
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 3, topk time = 0.24299
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 4, topk time = 0.250003
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 5, topk time = 0.272526
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 6, topk time = 0.293653
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 7, topk time = 0.319212
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 8, topk time = 0.334516
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 200, topk time = 0.365696
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 2, topk time = 0.289749
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 3, topk time = 0.290991
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 4, topk time = 0.291965
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 5, topk time = 0.291792
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 6, topk time = 0.322516
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 7, topk time = 0.336367
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 8, topk time = 0.352698
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 200, topk time = 0.385152
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 2, topk time = 0.381631
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 3, topk time = 0.382462
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 4, topk time = 0.383134
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 5, topk time = 0.384939
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 6, topk time = 0.386215
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 7, topk time = 0.387241
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 8, topk time = 0.387943
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 200, topk time = 0.390605
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 2, topk time = 0.287228
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 3, topk time = 0.301778
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 4, topk time = 0.340139
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 5, topk time = 0.362134
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 6, topk time = 0.382996
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 7, topk time = 0.405722
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 8, topk time = 0.425271
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 200, topk time = 0.474137
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 2, topk time = 0.33622
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 3, topk time = 0.336685
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 4, topk time = 0.349157
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 5, topk time = 0.365184
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 6, topk time = 0.390252
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 7, topk time = 0.411858
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 8, topk time = 0.430817
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 200, topk time = 0.477929
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 2, topk time = 0.4308
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 3, topk time = 0.432084
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 4, topk time = 0.434011
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 5, topk time = 0.435055
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 6, topk time = 0.436711
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 7, topk time = 0.435373
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 8, topk time = 0.441412
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 200, topk time = 0.477065
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 2, topk time = 0.613286
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 3, topk time = 0.614251
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 4, topk time = 0.614794
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 5, topk time = 0.614333
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 6, topk time = 0.61508
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 7, topk time = 0.615473
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 8, topk time = 0.617367
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 200, topk time = 0.62055
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 2, topk time = 0.332856
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 3, topk time = 0.337579
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 4, topk time = 0.370682
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 5, topk time = 0.382737
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 6, topk time = 0.415683
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 7, topk time = 0.441174
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 8, topk time = 0.48492
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 200, topk time = 0.544132
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 2, topk time = 0.380308
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 3, topk time = 0.383449
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 4, topk time = 0.387374
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 5, topk time = 0.429615
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 6, topk time = 0.455191
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 7, topk time = 0.481267
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 8, topk time = 0.504372
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 200, topk time = 0.565087
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 2, topk time = 0.480586
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 3, topk time = 0.481716
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 4, topk time = 0.482946
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 5, topk time = 0.48387
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 6, topk time = 0.483056
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 7, topk time = 0.494681
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 8, topk time = 0.51387
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 200, topk time = 0.571111
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 2, topk time = 0.660636
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 3, topk time = 0.661801
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 4, topk time = 0.663524
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 5, topk time = 0.664919
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 6, topk time = 0.666249
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 7, topk time = 0.666245
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 8, topk time = 0.66779
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 200, topk time = 0.673731
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 2, topk time = 0.380704
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 3, topk time = 0.393611
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 4, topk time = 0.471146
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 5, topk time = 0.475046
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 6, topk time = 0.52086
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 7, topk time = 0.554866
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 8, topk time = 0.589095
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 200, topk time = 0.680036
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 2, topk time = 0.427202
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 3, topk time = 0.462212
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 4, topk time = 0.459126
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 5, topk time = 0.502663
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 6, topk time = 0.540548
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 7, topk time = 0.571023
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 8, topk time = 0.598413
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 200, topk time = 0.764972
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 2, topk time = 0.525529
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 3, topk time = 0.527075
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 4, topk time = 0.530326
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 5, topk time = 0.547872
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 6, topk time = 0.561107
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 7, topk time = 0.580546
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 8, topk time = 0.605339
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 200, topk time = 0.690646
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 2, topk time = 0.710408
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 3, topk time = 0.71532
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 4, topk time = 0.71931
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 5, topk time = 0.720893
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 6, topk time = 0.727824
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 7, topk time = 0.756711
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 8, topk time = 0.775627
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 200, topk time = 0.770959
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 2, topk time = 0.427157
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 3, topk time = 0.441825
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 4, topk time = 0.533072
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 5, topk time = 0.540856
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 6, topk time = 0.585664
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 7, topk time = 0.622509
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 8, topk time = 0.655008
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 200, topk time = 0.763086
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 2, topk time = 0.472939
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 3, topk time = 0.518772
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 4, topk time = 0.532692
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 5, topk time = 0.567454
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 6, topk time = 0.605562
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 7, topk time = 0.64025
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 8, topk time = 0.671444
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 200, topk time = 0.860865
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 2, topk time = 0.571842
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 3, topk time = 0.571853
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 4, topk time = 0.584589
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 5, topk time = 0.598476
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 6, topk time = 0.614185
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 7, topk time = 0.642995
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 8, topk time = 0.672414
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 200, topk time = 0.801582
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 2, topk time = 0.76077
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 3, topk time = 0.765017
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 4, topk time = 0.769138
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 5, topk time = 0.776887
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 6, topk time = 0.81137
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 7, topk time = 0.836904
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 8, topk time = 0.844025
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 200, topk time = 0.826311
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 2, topk time = 0.473513
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 3, topk time = 0.490468
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 4, topk time = 0.604743
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 5, topk time = 0.652373
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 6, topk time = 0.688324
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 7, topk time = 0.723178
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 8, topk time = 0.762976
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 200, topk time = 0.886696
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 2, topk time = 0.520305
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 3, topk time = 0.587475
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 4, topk time = 0.635076
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 5, topk time = 0.669631
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 6, topk time = 0.700667
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 7, topk time = 0.74165
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 8, topk time = 0.777754
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 200, topk time = 0.899874
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 2, topk time = 0.623807
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 3, topk time = 0.644936
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 4, topk time = 0.663401
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 5, topk time = 0.688913
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 6, topk time = 0.718639
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 7, topk time = 0.752526
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 8, topk time = 0.78584
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 200, topk time = 0.927234
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 2, topk time = 0.86353
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 3, topk time = 0.879273
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 4, topk time = 0.908969
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 5, topk time = 0.932764
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 6, topk time = 0.933578
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 7, topk time = 0.933485
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 8, topk time = 0.915385
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 200, topk time = 0.934916
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 2, topk time = 0.533094
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 3, topk time = 0.585433
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 4, topk time = 0.731341
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 5, topk time = 0.810229
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 6, topk time = 0.85066
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 7, topk time = 0.887245
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 8, topk time = 0.921678
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 200, topk time = 1.08138
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 2, topk time = 0.586693
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 3, topk time = 0.697431
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 4, topk time = 0.775793
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 5, topk time = 0.811781
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 6, topk time = 0.84261
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 7, topk time = 0.886058
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 8, topk time = 0.927834
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 200, topk time = 1.08876
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 2, topk time = 0.70448
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 3, topk time = 0.772987
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 4, topk time = 0.801647
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 5, topk time = 0.822367
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 6, topk time = 0.866678
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 7, topk time = 0.910775
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 8, topk time = 0.94761
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 200, topk time = 1.09995
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 2, topk time = 0.906865
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 3, topk time = 0.96641
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 4, topk time = 1.01892
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 5, topk time = 1.06705
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 6, topk time = 1.06956
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 7, topk time = 1.09568
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 8, topk time = 1.10963
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 200, topk time = 1.1081
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 2, topk time = 0.588332
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 3, topk time = 0.626005
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 4, topk time = 0.760284
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 5, topk time = 0.868329
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 6, topk time = 0.900853
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 7, topk time = 0.947146
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 8, topk time = 0.990063
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 200, topk time = 1.16704
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 2, topk time = 0.636054
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 3, topk time = 0.730927
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 4, topk time = 0.836301
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 5, topk time = 0.86736
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 6, topk time = 0.911098
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 7, topk time = 0.968026
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 8, topk time = 1.0111
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 200, topk time = 1.18688
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 2, topk time = 0.749818
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 3, topk time = 0.832073
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 4, topk time = 0.858032
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 5, topk time = 0.898035
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 6, topk time = 0.939454
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 7, topk time = 0.986514
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 8, topk time = 1.03816
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 200, topk time = 1.21593
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 2, topk time = 0.927246
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 3, topk time = 1.03584
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 4, topk time = 1.0554
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 5, topk time = 1.0859
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 6, topk time = 1.10771
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 7, topk time = 1.09842
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 8, topk time = 1.09511
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 200, topk time = 1.20248
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 2, topk time = 0.621092
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 3, topk time = 0.659742
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 4, topk time = 0.807546
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 5, topk time = 0.950728
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 6, topk time = 0.973231
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 7, topk time = 1.0375
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 8, topk time = 1.08364
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 200, topk time = 1.28053
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 2, topk time = 0.675119
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 3, topk time = 0.769376
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 4, topk time = 0.913895
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 5, topk time = 0.931308
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 6, topk time = 1.00914
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 7, topk time = 1.0529
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 8, topk time = 1.09981
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 200, topk time = 1.29528
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 2, topk time = 0.789008
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 3, topk time = 0.895974
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 4, topk time = 0.906712
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 5, topk time = 0.978208
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 6, topk time = 1.0174
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 7, topk time = 1.06477
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 8, topk time = 1.11951
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 200, topk time = 1.31571
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 2, topk time = 0.978884
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 3, topk time = 1.08698
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 4, topk time = 1.05505
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 5, topk time = 1.09121
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 6, topk time = 1.10437
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 7, topk time = 1.12824
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 8, topk time = 1.15638
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 200, topk time = 1.32847
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 2, topk time = 0.730977
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 3, topk time = 0.834715
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 4, topk time = 1.03795
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 5, topk time = 1.24774
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 6, topk time = 1.22506
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 7, topk time = 1.31408
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 8, topk time = 1.35365
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 200, topk time = 1.60065
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 2, topk time = 0.777824
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 3, topk time = 0.941267
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 4, topk time = 1.14944
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 5, topk time = 1.1469
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 6, topk time = 1.25974
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 7, topk time = 1.31728
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 8, topk time = 1.37421
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 200, topk time = 1.6277
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 2, topk time = 0.917898
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 3, topk time = 1.11485
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 4, topk time = 1.09882
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 5, topk time = 1.21317
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 6, topk time = 1.28528
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 7, topk time = 1.34232
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 8, topk time = 1.39828
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 200, topk time = 1.64792
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 2, topk time = 1.13003
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 3, topk time = 1.12075
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 4, topk time = 1.21707
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 5, topk time = 1.26464
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 6, topk time = 1.32669
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 7, topk time = 1.38172
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 8, topk time = 1.43408
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 200, topk time = 1.67078
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 2, topk time = 0.767084
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 3, topk time = 0.861674
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 4, topk time = 1.04919
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 5, topk time = 1.28445
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 6, topk time = 1.29486
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 7, topk time = 1.38876
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 8, topk time = 1.44621
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 200, topk time = 1.71512
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 2, topk time = 0.82912
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 3, topk time = 0.986972
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 4, topk time = 1.22963
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 5, topk time = 1.21202
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 6, topk time = 1.33481
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 7, topk time = 1.40743
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 8, topk time = 1.46723
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 200, topk time = 1.74039
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 2, topk time = 0.973456
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 3, topk time = 1.1979
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 4, topk time = 1.15066
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 5, topk time = 1.27932
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 6, topk time = 1.36667
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 7, topk time = 1.42597
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 8, topk time = 1.48506
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 200, topk time = 1.76937
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 2, topk time = 1.2106
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 3, topk time = 1.17595
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 4, topk time = 1.27735
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 5, topk time = 1.36678
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 6, topk time = 1.41834
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 7, topk time = 1.4776
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 8, topk time = 1.53471
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 200, topk time = 1.79584
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 2, topk time = 0.840278
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 3, topk time = 0.924108
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 4, topk time = 1.10025
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 5, topk time = 1.36586
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 6, topk time = 1.3832
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 7, topk time = 1.46556
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 8, topk time = 1.52518
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 200, topk time = 1.8196
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 2, topk time = 0.897963
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 3, topk time = 1.03923
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 4, topk time = 1.30832
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 5, topk time = 1.31458
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 6, topk time = 1.41516
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 7, topk time = 1.49436
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 8, topk time = 1.56107
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 200, topk time = 1.85768
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 2, topk time = 1.03806
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 3, topk time = 1.27438
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 4, topk time = 1.24754
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 5, topk time = 1.36801
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 6, topk time = 1.4619
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 7, topk time = 1.53848
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 8, topk time = 1.60264
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 200, topk time = 1.89827
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 2, topk time = 1.30851
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 3, topk time = 1.25552
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 4, topk time = 1.35209
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 5, topk time = 1.44958
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 6, topk time = 1.52269
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 7, topk time = 1.58376
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 8, topk time = 1.64478
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 200, topk time = 1.96447
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 2, topk time = 0.858337
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 3, topk time = 0.95448
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 4, topk time = 1.15407
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 5, topk time = 1.44947
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 6, topk time = 1.49945
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 7, topk time = 1.56925
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 8, topk time = 1.61551
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 200, topk time = 1.93724
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 2, topk time = 0.918674
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 3, topk time = 1.07364
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 4, topk time = 1.37503
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 5, topk time = 1.44327
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 6, topk time = 1.51546
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 7, topk time = 1.57591
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 8, topk time = 1.64177
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 200, topk time = 1.96118
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 2, topk time = 1.05513
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 3, topk time = 1.34217
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 4, topk time = 1.39915
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 5, topk time = 1.46873
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 6, topk time = 1.53802
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 7, topk time = 1.61273
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 8, topk time = 1.68404
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 200, topk time = 2.00882
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 2, topk time = 1.34915
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 3, topk time = 1.38522
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 4, topk time = 1.44992
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 5, topk time = 1.51701
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 6, topk time = 1.59311
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 7, topk time = 1.67053
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 8, topk time = 1.73669
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 200, topk time = 2.05869
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 2, topk time = 0.976142
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 3, topk time = 1.11119
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 4, topk time = 1.33039
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 5, topk time = 1.70558
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 6, topk time = 1.76665
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 7, topk time = 1.843
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 8, topk time = 1.90972
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 200, topk time = 2.23517
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 2, topk time = 1.03437
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 3, topk time = 1.23569
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 4, topk time = 1.61267
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 5, topk time = 1.69889
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 6, topk time = 1.78085
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 7, topk time = 1.85572
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 8, topk time = 1.93201
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 200, topk time = 2.25869
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 2, topk time = 1.19565
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 3, topk time = 1.55969
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 4, topk time = 1.66016
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 5, topk time = 1.74314
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 6, topk time = 1.82818
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 7, topk time = 1.89776
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 8, topk time = 1.98341
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 200, topk time = 2.31118
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 2, topk time = 1.53817
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 3, topk time = 1.63487
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 4, topk time = 1.70805
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 5, topk time = 1.78183
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 6, topk time = 1.86463
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 7, topk time = 1.94311
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 8, topk time = 2.02054
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 200, topk time = 2.34619
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 2, topk time = 1.00886
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 3, topk time = 1.14221
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 4, topk time = 1.36566
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 5, topk time = 1.75083
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 6, topk time = 1.87573
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 7, topk time = 1.94397
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 8, topk time = 2.01872
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 200, topk time = 2.38377
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 2, topk time = 1.08355
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 3, topk time = 1.29366
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 4, topk time = 1.68705
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 5, topk time = 1.82909
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 6, topk time = 1.90882
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 7, topk time = 1.98052
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 8, topk time = 2.06258
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 200, topk time = 2.41748
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 2, topk time = 1.24413
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 3, topk time = 1.62209
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 4, topk time = 1.76247
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 5, topk time = 1.85431
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 6, topk time = 1.92716
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 7, topk time = 2.00587
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 8, topk time = 2.0884
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 200, topk time = 2.44204
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 2, topk time = 1.58655
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 3, topk time = 1.72632
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 4, topk time = 1.81332
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 5, topk time = 1.90256
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 6, topk time = 1.97389
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 7, topk time = 2.0606
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 8, topk time = 2.14419
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 200, topk time = 2.49564
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 2, topk time = 1.06279
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 3, topk time = 1.19726
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 4, topk time = 1.43483
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 5, topk time = 1.83873
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 6, topk time = 1.99039
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 7, topk time = 2.06593
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 8, topk time = 2.13328
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 200, topk time = 2.49701
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 2, topk time = 1.12694
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 3, topk time = 1.33621
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 4, topk time = 1.74181
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 5, topk time = 1.9267
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 6, topk time = 2.01041
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 7, topk time = 2.0726
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 8, topk time = 2.15358
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 200, topk time = 2.5326
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 2, topk time = 1.28903
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 3, topk time = 1.67149
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 4, topk time = 1.8549
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 5, topk time = 1.95093
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 6, topk time = 2.01554
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 7, topk time = 2.1119
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 8, topk time = 2.19739
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 200, topk time = 2.57052
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 2, topk time = 1.63506
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 3, topk time = 1.81624
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 4, topk time = 1.91101
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 5, topk time = 1.97181
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 6, topk time = 2.07033
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 7, topk time = 2.15441
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 8, topk time = 2.23984
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 200, topk time = 2.61327
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 2, topk time = 1.29712
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 3, topk time = 1.48175
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 4, topk time = 1.75496
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 5, topk time = 2.20909
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 6, topk time = 2.44074
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 7, topk time = 2.51915
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 8, topk time = 2.60849
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 200, topk time = 3.24388
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 2, topk time = 1.36673
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 3, topk time = 1.63072
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 4, topk time = 2.10196
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 5, topk time = 2.36993
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 6, topk time = 2.46771
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 7, topk time = 2.53934
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 8, topk time = 2.64939
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 200, topk time = 3.09851
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 2, topk time = 1.55672
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 3, topk time = 2.01932
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 4, topk time = 2.30191
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 5, topk time = 2.40041
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 6, topk time = 2.45964
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 7, topk time = 2.59325
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 8, topk time = 2.69857
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 200, topk time = 3.14349
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 2, topk time = 1.95522
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 3, topk time = 2.22729
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 4, topk time = 2.32863
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 5, topk time = 2.3785
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 6, topk time = 2.53719
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 7, topk time = 2.64573
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 8, topk time = 2.7512
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 200, topk time = 3.19413
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 2, topk time = 1.30387
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 3, topk time = 1.48966
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 4, topk time = 1.78052
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 5, topk time = 2.25922
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 6, topk time = 2.53642
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 7, topk time = 2.62265
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 8, topk time = 2.73
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 200, topk time = 3.21903
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 2, topk time = 1.40477
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 3, topk time = 1.69129
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 4, topk time = 2.17905
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 5, topk time = 2.49095
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 6, topk time = 2.56057
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 7, topk time = 2.65286
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 8, topk time = 2.77218
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 200, topk time = 3.24996
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 2, topk time = 1.60183
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 3, topk time = 2.07992
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 4, topk time = 2.40899
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 5, topk time = 2.50658
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 6, topk time = 2.58155
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 7, topk time = 2.71347
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 8, topk time = 2.82443
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 200, topk time = 3.29799
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 2, topk time = 2.00805
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 3, topk time = 2.34689
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 4, topk time = 2.44998
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 5, topk time = 2.50878
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 6, topk time = 2.64812
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 7, topk time = 2.76801
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 8, topk time = 2.8775
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 200, topk time = 3.34733
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 2, topk time = 1.35694
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 3, topk time = 1.54484
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 4, topk time = 1.83876
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 5, topk time = 2.32631
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 6, topk time = 2.64911
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 7, topk time = 2.72607
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 8, topk time = 2.85076
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 200, topk time = 3.53928
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 2, topk time = 1.45889
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 3, topk time = 1.73789
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 4, topk time = 2.23634
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 5, topk time = 2.59301
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 6, topk time = 2.65822
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 7, topk time = 2.7788
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 8, topk time = 2.89446
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 200, topk time = 3.40137
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 2, topk time = 1.6549
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 3, topk time = 2.1318
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 4, topk time = 2.5165
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 5, topk time = 2.60108
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 6, topk time = 2.71858
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 7, topk time = 2.83425
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 8, topk time = 2.9488
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 200, topk time = 3.45226
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 2, topk time = 2.06164
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 3, topk time = 2.45425
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 4, topk time = 2.53765
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 5, topk time = 2.66222
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 6, topk time = 2.77781
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 7, topk time = 2.88802
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 8, topk time = 3.00175
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 200, topk time = 3.50312
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 2, topk time = 1.41985
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 3, topk time = 1.60424
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 4, topk time = 1.90187
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 5, topk time = 2.38923
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 6, topk time = 2.76401
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 7, topk time = 2.81742
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 8, topk time = 2.97219
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 200, topk time = 3.50445
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 2, topk time = 1.51873
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 3, topk time = 1.79905
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 4, topk time = 2.29734
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 5, topk time = 2.70468
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 6, topk time = 2.74299
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 7, topk time = 2.90497
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 8, topk time = 3.01569
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 200, topk time = 3.54501
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 2, topk time = 1.7148
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 3, topk time = 2.20063
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 4, topk time = 2.64388
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 5, topk time = 2.69707
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 6, topk time = 2.86923
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 7, topk time = 2.97467
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 8, topk time = 3.09411
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 200, topk time = 3.61688
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 2, topk time = 2.1184
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 3, topk time = 2.55088
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 4, topk time = 2.61065
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 5, topk time = 2.79083
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 6, topk time = 2.89927
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 7, topk time = 3.0136
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 8, topk time = 3.13463
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 200, topk time = 3.66079
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 2, topk time = 1.47172
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 3, topk time = 1.66671
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 4, topk time = 1.96966
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 5, topk time = 2.45394
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 6, topk time = 2.87375
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 7, topk time = 2.90758
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 8, topk time = 3.09009
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 200, topk time = 3.73896
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 2, topk time = 1.5665
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 3, topk time = 1.85216
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 4, topk time = 2.37064
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 5, topk time = 2.82944
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 6, topk time = 2.83608
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 7, topk time = 3.02321
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 8, topk time = 3.13436
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 200, topk time = 3.69188
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 2, topk time = 1.76656
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 3, topk time = 2.24753
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 4, topk time = 2.71468
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 5, topk time = 2.73181
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 6, topk time = 2.96695
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 7, topk time = 3.06922
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 8, topk time = 3.19601
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 200, topk time = 3.93699
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 2, topk time = 2.1595
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 3, topk time = 2.6361
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 4, topk time = 2.65723
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 5, topk time = 2.90223
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 6, topk time = 2.99796
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 7, topk time = 3.13391
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 8, topk time = 3.25974
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 200, topk time = 3.81325
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 2, topk time = 1.91811
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 3, topk time = 2.18168
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 4, topk time = 2.57571
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 5, topk time = 3.22071
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 6, topk time = 3.84397
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 7, topk time = 3.86204
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 8, topk time = 4.1347
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 200, topk time = 4.91773
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 2, topk time = 2.04836
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 3, topk time = 2.44288
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 4, topk time = 3.08533
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 5, topk time = 3.73099
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 6, topk time = 3.723
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 7, topk time = 4.03039
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 8, topk time = 4.18822
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 200, topk time = 4.96162
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 2, topk time = 2.3151
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 3, topk time = 2.95086
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 4, topk time = 3.61105
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 5, topk time = 3.58713
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 6, topk time = 3.91791
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 7, topk time = 4.06102
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 8, topk time = 4.23232
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 200, topk time = 5.20592
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 2, topk time = 2.82544
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 3, topk time = 3.49584
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 4, topk time = 3.45747
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 5, topk time = 3.80305
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 6, topk time = 3.92908
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 7, topk time = 4.11113
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 8, topk time = 4.27404
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 200, topk time = 5.03634
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 2, topk time = 1.9674
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 3, topk time = 2.24477
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 4, topk time = 2.65094
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 5, topk time = 3.30275
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 6, topk time = 3.98845
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 7, topk time = 3.9793
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 8, topk time = 4.28245
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 200, topk time = 5.12167
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 2, topk time = 2.11514
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 3, topk time = 2.51275
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 4, topk time = 3.16162
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 5, topk time = 3.87314
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 6, topk time = 3.82039
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 7, topk time = 4.16982
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 8, topk time = 4.34592
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 200, topk time = 5.16406
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 2, topk time = 2.38283
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 3, topk time = 3.02442
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 4, topk time = 3.74897
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 5, topk time = 3.67294
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 6, topk time = 4.05039
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 7, topk time = 4.22272
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 8, topk time = 4.39245
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 200, topk time = 5.20243
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 2, topk time = 2.89476
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 3, topk time = 3.63078
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 4, topk time = 3.53825
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 5, topk time = 3.93157
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 6, topk time = 4.09947
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 7, topk time = 4.2666
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 8, topk time = 4.43552
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 200, topk time = 5.23692
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 2, topk time = 2.02935
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 3, topk time = 2.31209
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 4, topk time = 2.72483
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 5, topk time = 3.38341
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 6, topk time = 4.13001
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 7, topk time = 4.1023
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 8, topk time = 4.42544
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 200, topk time = 5.3013
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 2, topk time = 2.179
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 3, topk time = 2.58245
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 4, topk time = 3.23642
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 5, topk time = 4.0104
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 6, topk time = 3.91715
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 7, topk time = 4.29431
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 8, topk time = 4.50015
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 200, topk time = 5.35608
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 2, topk time = 2.44857
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 3, topk time = 3.09391
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 4, topk time = 3.88401
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 5, topk time = 3.75404
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 6, topk time = 4.16471
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 7, topk time = 4.37806
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 8, topk time = 4.54802
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 200, topk time = 5.39994
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 2, topk time = 2.96164
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 3, topk time = 3.76162
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 4, topk time = 3.61419
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 5, topk time = 4.03577
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 6, topk time = 4.25764
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 7, topk time = 4.41883
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 8, topk time = 4.59394
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 200, topk time = 5.43314
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 2, topk time = 2.09992
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 3, topk time = 2.38673
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 4, topk time = 2.80408
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 5, topk time = 3.469
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 6, topk time = 4.27681
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 7, topk time = 4.24863
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 8, topk time = 4.57299
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 200, topk time = 5.49358
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 2, topk time = 2.2502
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 3, topk time = 2.65829
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 4, topk time = 3.31777
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 5, topk time = 4.156
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 6, topk time = 4.04611
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 7, topk time = 4.42681
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 8, topk time = 4.66117
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 200, topk time = 5.55306
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 2, topk time = 2.52013
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 3, topk time = 3.17133
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 4, topk time = 4.02659
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 5, topk time = 3.85576
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 6, topk time = 4.27508
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 7, topk time = 4.53603
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 8, topk time = 4.71241
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 200, topk time = 5.59576
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 2, topk time = 3.03543
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 3, topk time = 3.9003
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 4, topk time = 3.7005
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 5, topk time = 4.13155
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 6, topk time = 4.41022
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 7, topk time = 4.57838
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 8, topk time = 4.78147
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 200, topk time = 5.65515
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 2, topk time = 2.1694
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 3, topk time = 2.46323
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 4, topk time = 2.88666
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 5, topk time = 3.55716
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 6, topk time = 4.42417
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 7, topk time = 4.41259
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 8, topk time = 4.7306
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 200, topk time = 5.70219
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 2, topk time = 2.31967
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 3, topk time = 2.73446
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 4, topk time = 3.39974
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 5, topk time = 4.29996
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 6, topk time = 4.20164
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 7, topk time = 4.56587
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 8, topk time = 4.82265
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 200, topk time = 5.75641
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 2, topk time = 2.59095
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 3, topk time = 3.24817
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 4, topk time = 4.16756
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 5, topk time = 3.98124
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 6, topk time = 4.3902
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 7, topk time = 4.6837
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 8, topk time = 4.87952
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 200, topk time = 5.80203
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 2, topk time = 3.10817
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 3, topk time = 4.03794
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 4, topk time = 3.79142
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 5, topk time = 4.22405
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 6, topk time = 4.54605
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 7, topk time = 4.74111
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 8, topk time = 4.92727
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 200, topk time = 5.84183
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 2, topk time = 2.24619
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 3, topk time = 2.53692
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 4, topk time = 2.9641
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 5, topk time = 3.6405
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 6, topk time = 4.56419
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 7, topk time = 4.58295
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 8, topk time = 4.88568
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 200, topk time = 5.89537
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 2, topk time = 2.3937
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 3, topk time = 2.80646
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 4, topk time = 3.4782
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 5, topk time = 4.43859
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 6, topk time = 4.38256
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 7, topk time = 4.71406
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 8, topk time = 4.97725
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 200, topk time = 5.94638
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 2, topk time = 2.66306
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 3, topk time = 3.32265
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 4, topk time = 4.30451
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 5, topk time = 4.15772
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 6, topk time = 4.52653
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 7, topk time = 4.82604
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 8, topk time = 5.03835
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 200, topk time = 6.08018
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 2, topk time = 3.17875
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 3, topk time = 4.17135
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 4, topk time = 3.92883
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 5, topk time = 4.33765
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 6, topk time = 4.66867
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 7, topk time = 4.89719
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 8, topk time = 5.08904
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 200, topk time = 6.03877
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 2, topk time = 2.30959
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 3, topk time = 2.6094
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 4, topk time = 3.04323
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 5, topk time = 3.72365
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 6, topk time = 4.70002
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 7, topk time = 4.76612
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 8, topk time = 5.04755
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 200, topk time = 6.09816
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 2, topk time = 2.46001
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 3, topk time = 2.88142
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 4, topk time = 3.55747
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 5, topk time = 4.57187
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 6, topk time = 4.58634
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 7, topk time = 4.88094
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 8, topk time = 5.1363
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 200, topk time = 6.15267
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 2, topk time = 2.73289
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 3, topk time = 3.3975
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 4, topk time = 4.43651
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 5, topk time = 4.39122
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 6, topk time = 4.70357
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 7, topk time = 4.97745
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 8, topk time = 5.19819
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 200, topk time = 6.20192
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 2, topk time = 3.25213
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 3, topk time = 4.30398
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 4, topk time = 4.17372
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 5, topk time = 4.51585
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 6, topk time = 4.8101
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 7, topk time = 5.04967
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 8, topk time = 5.25261
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 200, topk time = 6.24595
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 2, topk time = 2.37628
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 3, topk time = 2.68583
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 4, topk time = 3.12748
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 5, topk time = 3.8128
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 6, topk time = 4.83561
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 7, topk time = 4.95342
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 8, topk time = 5.21726
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 200, topk time = 6.29755
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 2, topk time = 2.53155
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 3, topk time = 2.96076
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 4, topk time = 3.64184
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 5, topk time = 4.7037
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 6, topk time = 4.79956
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 7, topk time = 5.0604
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 8, topk time = 5.29834
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 200, topk time = 6.34668
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 2, topk time = 2.81111
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 3, topk time = 3.48017
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 4, topk time = 4.56836
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 5, topk time = 4.64668
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 6, topk time = 4.90461
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 7, topk time = 5.14811
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 8, topk time = 5.35948
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 200, topk time = 6.40201
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 2, topk time = 3.33608
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 3, topk time = 4.43248
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 4, topk time = 4.49832
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 5, topk time = 4.75377
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 6, topk time = 4.99245
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 7, topk time = 5.2102
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 8, topk time = 5.41515
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 200, topk time = 6.44978
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 2, topk time = 2.8404
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 3, topk time = 3.20977
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 4, topk time = 3.7218
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 5, topk time = 4.4988
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 6, topk time = 5.73103
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 7, topk time = 5.86728
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 8, topk time = 6.21901
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 200, topk time = 7.30687
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 2, topk time = 3.01574
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 3, topk time = 3.52454
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 4, topk time = 4.31298
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 5, topk time = 5.58763
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 6, topk time = 5.70245
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 7, topk time = 6.04552
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 8, topk time = 6.33539
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 200, topk time = 7.36491
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 2, topk time = 3.33966
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 3, topk time = 4.12813
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 4, topk time = 5.43901
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 5, topk time = 5.55237
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 6, topk time = 5.87758
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 7, topk time = 6.1696
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 8, topk time = 6.4215
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 200, topk time = 7.4255
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 2, topk time = 3.95306
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 3, topk time = 5.28059
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 4, topk time = 5.42534
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 5, topk time = 5.72431
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 6, topk time = 6.00287
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 7, topk time = 6.2521
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 8, topk time = 6.49244
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 200, topk time = 7.4735
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 2, topk time = 2.90511
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 3, topk time = 3.28206
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 4, topk time = 3.79965
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 5, topk time = 4.58619
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 6, topk time = 5.85075
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 7, topk time = 6.07832
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 8, topk time = 6.41168
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 200, topk time = 7.52725
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 2, topk time = 3.0802
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 3, topk time = 3.59571
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 4, topk time = 4.38932
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 5, topk time = 5.69636
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 6, topk time = 5.93198
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 7, topk time = 6.24934
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 8, topk time = 6.51761
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 200, topk time = 7.61102
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 2, topk time = 3.40542
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 3, topk time = 4.19636
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 4, topk time = 5.5349
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 5, topk time = 5.80469
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 6, topk time = 6.09591
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 7, topk time = 6.36081
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 8, topk time = 6.5991
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 200, topk time = 7.64437
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 2, topk time = 4.01725
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 3, topk time = 5.36544
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 4, topk time = 5.6887
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 5, topk time = 5.95051
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 6, topk time = 6.20343
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 7, topk time = 6.42839
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 8, topk time = 6.67662
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 200, topk time = 7.69911
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 2, topk time = 2.98024
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 3, topk time = 3.36298
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 4, topk time = 3.88657
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 5, topk time = 4.68115
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 6, topk time = 5.96865
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 7, topk time = 6.29136
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 8, topk time = 6.60994
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 200, topk time = 7.74562
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 2, topk time = 3.15643
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 3, topk time = 3.67762
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 4, topk time = 4.47879
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 5, topk time = 5.80499
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 6, topk time = 6.15871
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 7, topk time = 6.45797
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 8, topk time = 6.70117
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 200, topk time = 7.80836
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 2, topk time = 3.48149
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 3, topk time = 4.27923
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 4, topk time = 5.63297
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 5, topk time = 6.03224
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 6, topk time = 6.30589
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 7, topk time = 6.55015
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 8, topk time = 6.78715
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 200, topk time = 7.87865
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 2, topk time = 4.0943
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 3, topk time = 5.4523
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 4, topk time = 5.88999
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 5, topk time = 6.1439
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 6, topk time = 6.38801
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 7, topk time = 6.59804
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 8, topk time = 6.86698
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 200, topk time = 8.13455
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 2, topk time = 3.05731
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 3, topk time = 3.44675
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 4, topk time = 3.97697
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 5, topk time = 4.77838
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 6, topk time = 6.08503
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 7, topk time = 6.50467
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 8, topk time = 6.80592
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 200, topk time = 7.96369
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 2, topk time = 3.23334
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 3, topk time = 3.76158
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 4, topk time = 4.56943
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 5, topk time = 5.90978
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 6, topk time = 6.37011
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 7, topk time = 6.65962
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 8, topk time = 6.88061
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 200, topk time = 8.03749
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 2, topk time = 3.56001
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 3, topk time = 4.36475
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 4, topk time = 5.72726
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 5, topk time = 6.23081
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 6, topk time = 6.49938
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 7, topk time = 6.72025
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 8, topk time = 6.97422
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 200, topk time = 8.09516
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 2, topk time = 4.17431
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 3, topk time = 5.53965
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 4, topk time = 6.06314
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 5, topk time = 6.32025
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 6, topk time = 6.55135
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 7, topk time = 6.7748
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 8, topk time = 7.05256
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 200, topk time = 8.20098
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 2, topk time = 3.15096
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 3, topk time = 3.54989
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 4, topk time = 4.09095
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 5, topk time = 4.90503
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 6, topk time = 6.23794
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 7, topk time = 6.75542
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 8, topk time = 7.04646
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 200, topk time = 8.24754
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 2, topk time = 3.32818
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 3, topk time = 3.86779
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 4, topk time = 4.68789
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 5, topk time = 6.05016
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 6, topk time = 6.61401
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 7, topk time = 6.89685
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 8, topk time = 7.10045
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 200, topk time = 8.31599
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 2, topk time = 3.65604
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 3, topk time = 4.47382
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 4, topk time = 5.85614
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 5, topk time = 6.45265
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 6, topk time = 6.72411
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 7, topk time = 6.91838
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 8, topk time = 7.20786
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 200, topk time = 8.38186
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 2, topk time = 4.27597
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 3, topk time = 5.65888
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 4, topk time = 6.26655
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 5, topk time = 6.53103
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 6, topk time = 6.73555
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 7, topk time = 7.00974
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 8, topk time = 7.28753
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 200, topk time = 8.44024
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 2, topk time = 3.23172
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 3, topk time = 3.63802
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 4, topk time = 4.18628
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 5, topk time = 5.00477
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 6, topk time = 6.34934
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 7, topk time = 6.95995
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 8, topk time = 7.24074
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 200, topk time = 8.47063
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 2, topk time = 3.4103
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 3, topk time = 3.95714
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 4, topk time = 4.78431
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 5, topk time = 6.15501
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 6, topk time = 6.80928
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 7, topk time = 7.08756
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 8, topk time = 7.27437
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 200, topk time = 8.54518
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 2, topk time = 3.74169
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 3, topk time = 4.56588
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 4, topk time = 5.95485
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 5, topk time = 6.6327
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 6, topk time = 6.90694
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 7, topk time = 7.07097
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 8, topk time = 7.4025
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 200, topk time = 8.61043
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 2, topk time = 4.36199
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 3, topk time = 5.75205
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 4, topk time = 6.43787
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 5, topk time = 6.70845
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 6, topk time = 6.87063
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 7, topk time = 7.21146
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 8, topk time = 7.48385
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 200, topk time = 8.67212
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 2, topk time = 4.05118
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 3, topk time = 4.56356
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 4, topk time = 5.25416
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 5, topk time = 6.27852
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 6, topk time = 7.95537
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 7, topk time = 8.8108
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 8, topk time = 9.13551
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 200, topk time = 10.6946
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 2, topk time = 4.26162
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 3, topk time = 4.9489
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 4, topk time = 5.98485
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 5, topk time = 7.69083
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 6, topk time = 8.59845
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 7, topk time = 8.93452
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 8, topk time = 9.15604
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 200, topk time = 10.7672
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 2, topk time = 4.66135
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 3, topk time = 5.69397
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 4, topk time = 7.42196
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 5, topk time = 8.34903
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 6, topk time = 8.69363
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 7, topk time = 8.86569
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 8, topk time = 9.31952
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 200, topk time = 10.8409
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 2, topk time = 5.42512
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 3, topk time = 7.15151
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 4, topk time = 8.08779
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 5, topk time = 8.42998
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 6, topk time = 8.57086
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 7, topk time = 9.06638
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 8, topk time = 9.4136
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 200, topk time = 10.9078
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 2, topk time = 4.14575
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 3, topk time = 4.66639
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 4, topk time = 5.36167
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 5, topk time = 6.39558
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 6, topk time = 8.08226
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 7, topk time = 9.04353
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 8, topk time = 9.34698
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 200, topk time = 11.1039
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 2, topk time = 4.35452
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 3, topk time = 5.04975
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 4, topk time = 6.09148
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 5, topk time = 7.80637
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 6, topk time = 8.81196
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 7, topk time = 9.1371
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 8, topk time = 9.36528
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 200, topk time = 11.0462
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 2, topk time = 4.75402
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 3, topk time = 5.79374
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 4, topk time = 7.52906
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 5, topk time = 8.55117
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 6, topk time = 8.89547
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 7, topk time = 9.04848
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 8, topk time = 9.53434
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 200, topk time = 11.1068
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 2, topk time = 5.51867
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 3, topk time = 7.25207
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 4, topk time = 8.28238
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 5, topk time = 8.63132
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 6, topk time = 8.72366
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 7, topk time = 9.26231
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 8, topk time = 9.6384
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 200, topk time = 11.1718
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 2, topk time = 4.24039
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 3, topk time = 4.77021
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 4, topk time = 5.47351
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 5, topk time = 6.51532
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 6, topk time = 8.21121
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 7, topk time = 9.27397
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 8, topk time = 9.55284
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 200, topk time = 11.5768
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 2, topk time = 4.45122
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 3, topk time = 5.15468
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 4, topk time = 6.20428
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 5, topk time = 7.92747
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 6, topk time = 9.02688
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 7, topk time = 9.33476
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 8, topk time = 9.59054
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 200, topk time = 11.3116
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 2, topk time = 4.85288
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 3, topk time = 5.89934
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 4, topk time = 7.64361
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 5, topk time = 8.75834
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 6, topk time = 9.09395
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 7, topk time = 9.26421
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 8, topk time = 9.75649
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 200, topk time = 11.5092
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 2, topk time = 5.61949
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 3, topk time = 7.35924
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 4, topk time = 8.48505
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 5, topk time = 8.83339
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 6, topk time = 8.92034
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 7, topk time = 9.462
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 8, topk time = 9.86724
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 200, topk time = 11.4769
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 2, topk time = 4.3373
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 3, topk time = 4.87335
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 4, topk time = 5.5839
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 5, topk time = 6.63443
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 6, topk time = 8.34238
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 7, topk time = 9.5004
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 8, topk time = 9.74975
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 200, topk time = 11.6215
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 2, topk time = 4.54719
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 3, topk time = 5.2571
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 4, topk time = 6.31772
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 5, topk time = 8.05033
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 6, topk time = 9.24144
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 7, topk time = 9.526
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 8, topk time = 9.82656
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 200, topk time = 11.5847
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 2, topk time = 4.94933
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 3, topk time = 6.00409
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 4, topk time = 7.75866
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 5, topk time = 8.96754
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 6, topk time = 9.28146
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 7, topk time = 9.50044
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 8, topk time = 9.98531
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 200, topk time = 11.6675
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 2, topk time = 5.71712
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 3, topk time = 7.46908
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 4, topk time = 8.68984
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 5, topk time = 9.02381
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 6, topk time = 9.16822
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 7, topk time = 9.68214
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 8, topk time = 10.0974
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 200, topk time = 11.7252
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 2, topk time = 4.43187
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 3, topk time = 4.97617
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 4, topk time = 5.69641
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 5, topk time = 6.75611
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 6, topk time = 8.47099
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 7, topk time = 9.7252
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 8, topk time = 9.94365
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 200, topk time = 12.0088
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 2, topk time = 4.64262
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 3, topk time = 5.36098
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 4, topk time = 6.42964
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 5, topk time = 8.16823
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 6, topk time = 9.45345
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 7, topk time = 9.70505
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 8, topk time = 10.0672
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 200, topk time = 11.8728
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 2, topk time = 5.0434
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 3, topk time = 6.1083
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 4, topk time = 7.86916
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 5, topk time = 9.17134
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 6, topk time = 9.45497
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 7, topk time = 9.75568
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 8, topk time = 10.2179
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 200, topk time = 12.264
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 2, topk time = 5.81447
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 3, topk time = 7.57296
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 4, topk time = 8.88723
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 5, topk time = 9.19122
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 6, topk time = 9.44787
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 7, topk time = 9.92128
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 8, topk time = 10.3287
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 200, topk time = 12.0135
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 2, topk time = 4.527
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 3, topk time = 5.08047
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 4, topk time = 5.80949
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 5, topk time = 6.8745
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 6, topk time = 8.59643
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 7, topk time = 9.94874
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 8, topk time = 10.1246
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 200, topk time = 12.0682
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 2, topk time = 4.74041
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 3, topk time = 5.46892
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 4, topk time = 6.54279
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 5, topk time = 8.28786
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 6, topk time = 9.66601
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 7, topk time = 9.87477
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 8, topk time = 10.3125
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 200, topk time = 12.1507
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 2, topk time = 5.14477
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 3, topk time = 6.21614
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 4, topk time = 7.98205
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 5, topk time = 9.37922
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 6, topk time = 9.6153
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 7, topk time = 10.0244
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 8, topk time = 10.4553
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 200, topk time = 12.4525
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 2, topk time = 5.91828
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 3, topk time = 7.62153
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 4, topk time = 9.0143
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 5, topk time = 9.26363
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 6, topk time = 9.66281
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 7, topk time = 10.0866
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 8, topk time = 10.4726
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 200, topk time = 12.5023
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 2, topk time = 4.5845
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 3, topk time = 5.13943
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 4, topk time = 5.86822
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 5, topk time = 6.9319
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 6, topk time = 8.64856
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 7, topk time = 10.0799
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 8, topk time = 10.2098
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 200, topk time = 12.2336
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 2, topk time = 4.79424
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 3, topk time = 5.52211
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 4, topk time = 6.59347
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 5, topk time = 8.33373
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 6, topk time = 9.79374
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 7, topk time = 9.94949
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 8, topk time = 10.4665
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 200, topk time = 12.4225
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 2, topk time = 5.19492
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 3, topk time = 6.26425
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 4, topk time = 8.02236
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 5, topk time = 9.50387
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 6, topk time = 9.67947
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 7, topk time = 10.1992
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 8, topk time = 10.5944
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 200, topk time = 12.3914
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 2, topk time = 5.96291
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 3, topk time = 7.71668
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 4, topk time = 9.20926
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 5, topk time = 9.3949
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 6, topk time = 9.93304
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 7, topk time = 10.3225
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 8, topk time = 10.7017
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 200, topk time = 12.4659
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 2, topk time = 4.67945
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 3, topk time = 5.24062
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 4, topk time = 5.9783
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 5, topk time = 7.05094
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 6, topk time = 8.7778
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 7, topk time = 10.2974
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 8, topk time = 10.3797
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 200, topk time = 12.5064
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 2, topk time = 4.88756
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 3, topk time = 5.62347
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 4, topk time = 6.70451
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 5, topk time = 8.45281
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 6, topk time = 10.0041
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 7, topk time = 10.1022
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 8, topk time = 10.7103
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 200, topk time = 12.5893
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 2, topk time = 5.28787
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 3, topk time = 6.36516
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 4, topk time = 8.13497
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 5, topk time = 9.70629
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 6, topk time = 9.81808
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 7, topk time = 10.4516
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 8, topk time = 10.8182
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 200, topk time = 12.6747
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 2, topk time = 6.0564
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 3, topk time = 7.81907
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 4, topk time = 9.40697
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 5, topk time = 9.5197
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 6, topk time = 10.1782
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 7, topk time = 10.5378
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 8, topk time = 10.9323
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 200, topk time = 12.7574
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 2, topk time = 4.77157
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 3, topk time = 5.34276
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 4, topk time = 6.08741
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 5, topk time = 7.1663
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 6, topk time = 8.90355
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 7, topk time = 10.5146
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 8, topk time = 10.5465
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 200, topk time = 12.7812
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 2, topk time = 4.9835
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 3, topk time = 5.7268
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 4, topk time = 6.81512
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 5, topk time = 8.57124
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 6, topk time = 10.2144
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 7, topk time = 10.2487
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 8, topk time = 10.9464
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 200, topk time = 12.8793
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 2, topk time = 5.38525
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 3, topk time = 6.46959
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 4, topk time = 8.24441
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 5, topk time = 9.91099
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 6, topk time = 9.95037
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 7, topk time = 10.6881
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 8, topk time = 11.0329
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 200, topk time = 12.969
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 2, topk time = 6.15487
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 3, topk time = 7.92344
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 4, topk time = 9.6054
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 5, topk time = 9.64231
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 6, topk time = 10.4047
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 7, topk time = 10.732
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 8, topk time = 11.1628
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 200, topk time = 13.0214
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 2, topk time = 4.86621
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 3, topk time = 5.44446
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 4, topk time = 6.19548
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 5, topk time = 7.28404
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 6, topk time = 9.02911
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 7, topk time = 10.7318
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 8, topk time = 10.7124
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 200, topk time = 13.0473
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 2, topk time = 5.07797
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 3, topk time = 5.82846
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 4, topk time = 6.92332
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 5, topk time = 8.68825
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 6, topk time = 10.4254
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 7, topk time = 10.3934
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 8, topk time = 11.1741
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 200, topk time = 13.1303
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 2, topk time = 5.47899
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 3, topk time = 6.57209
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 4, topk time = 8.35542
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 5, topk time = 10.1151
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 6, topk time = 10.083
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 7, topk time = 10.9132
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 8, topk time = 11.2475
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 200, topk time = 13.2271
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 2, topk time = 6.24969
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 3, topk time = 8.02712
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 4, topk time = 9.80448
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 5, topk time = 9.76075
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 6, topk time = 10.6213
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 7, topk time = 10.9181
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 8, topk time = 11.3923
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 200, topk time = 13.4904
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 2, topk time = 6.53422
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 3, topk time = 7.32373
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 4, topk time = 8.34293
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 5, topk time = 9.80828
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 6, topk time = 12.1559
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 7, topk time = 14.5351
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 8, topk time = 14.4396
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 200, topk time = 17.8281
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 2, topk time = 6.79985
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 3, topk time = 7.82069
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 4, topk time = 9.30051
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 5, topk time = 11.6683
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 6, topk time = 14.103
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 7, topk time = 13.9731
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 8, topk time = 15.1135
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 200, topk time = 17.8125
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 2, topk time = 7.31569
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 3, topk time = 8.79575
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 4, topk time = 11.1945
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 5, topk time = 13.6631
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 6, topk time = 13.5232
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 7, topk time = 14.7402
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 8, topk time = 15.1945
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 200, topk time = 17.9175
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 2, topk time = 8.32231
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 3, topk time = 10.718
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 4, topk time = 13.2147
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 5, topk time = 13.0577
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 6, topk time = 14.317
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 7, topk time = 14.6971
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 8, topk time = 15.3729
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 200, topk time = 18.006
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 2, topk time = 6.65843
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 3, topk time = 7.4578
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 4, topk time = 8.48597
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 5, topk time = 9.96128
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 6, topk time = 12.3114
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 7, topk time = 14.8195
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 8, topk time = 14.663
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 200, topk time = 18.0809
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 2, topk time = 6.92509
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 3, topk time = 7.9543
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 4, topk time = 9.44388
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 5, topk time = 11.823
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 6, topk time = 14.3821
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 7, topk time = 14.1588
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 8, topk time = 15.3868
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 200, topk time = 18.1837
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 2, topk time = 7.43894
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 3, topk time = 8.93083
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 4, topk time = 11.339
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 5, topk time = 13.9331
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 6, topk time = 13.6914
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 7, topk time = 15.0045
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 8, topk time = 15.492
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 200, topk time = 18.283
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 2, topk time = 8.4477
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 3, topk time = 10.854
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 4, topk time = 13.4761
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 5, topk time = 13.2167
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 6, topk time = 14.5781
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 7, topk time = 14.9787
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 8, topk time = 15.6716
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 200, topk time = 18.3721
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 2, topk time = 6.78355
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 3, topk time = 7.59383
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 4, topk time = 8.63406
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 5, topk time = 10.1189
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 6, topk time = 12.4783
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 7, topk time = 15.1059
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 8, topk time = 14.8844
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 200, topk time = 18.4271
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 2, topk time = 7.04814
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 3, topk time = 8.09088
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 4, topk time = 9.59041
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 5, topk time = 11.9805
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 6, topk time = 14.6629
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 7, topk time = 14.3438
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 8, topk time = 15.6497
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 200, topk time = 18.5261
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 2, topk time = 7.56455
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 3, topk time = 9.06593
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 4, topk time = 11.4852
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 5, topk time = 14.2069
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 6, topk time = 13.8607
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 7, topk time = 15.2522
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 8, topk time = 15.7987
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 200, topk time = 18.6343
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 2, topk time = 8.57248
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 3, topk time = 10.9896
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 4, topk time = 13.739
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 5, topk time = 13.3736
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 6, topk time = 14.8214
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 7, topk time = 15.2955
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 8, topk time = 15.9742
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 200, topk time = 18.7332
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 2, topk time = 6.90943
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 3, topk time = 7.72867
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 4, topk time = 8.78058
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 5, topk time = 10.2747
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 6, topk time = 12.6468
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 7, topk time = 15.3885
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 8, topk time = 15.115
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 200, topk time = 18.7895
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 2, topk time = 7.17628
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 3, topk time = 8.22868
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 4, topk time = 9.73779
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 5, topk time = 12.1371
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 6, topk time = 14.9404
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 7, topk time = 14.5355
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 8, topk time = 15.8989
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 200, topk time = 18.9158
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 2, topk time = 7.69362
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 3, topk time = 9.20676
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 4, topk time = 11.6346
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 5, topk time = 14.4755
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 6, topk time = 14.0263
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 7, topk time = 15.4826
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 8, topk time = 16.1149
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 200, topk time = 19.0111
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 2, topk time = 8.7057
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 3, topk time = 11.1351
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 4, topk time = 14.0029
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 5, topk time = 13.5318
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 6, topk time = 15.043
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 7, topk time = 15.6353
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 8, topk time = 16.28
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 200, topk time = 19.1078
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 2, topk time = 7.03373
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 3, topk time = 7.89756
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 4, topk time = 8.96408
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 5, topk time = 10.4771
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 6, topk time = 12.8729
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 7, topk time = 15.7491
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 8, topk time = 15.4261
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 200, topk time = 19.2498
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 2, topk time = 7.32982
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 3, topk time = 8.39795
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 4, topk time = 9.92634
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 5, topk time = 12.3494
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 6, topk time = 15.293
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 7, topk time = 14.8043
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 8, topk time = 16.2247
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 200, topk time = 19.3647
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 2, topk time = 7.8498
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 3, topk time = 9.38059
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 4, topk time = 11.8314
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 5, topk time = 14.8187
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 6, topk time = 14.2657
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 7, topk time = 15.7772
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 8, topk time = 16.5163
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 200, topk time = 19.4774
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 2, topk time = 8.86807
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 3, topk time = 11.3173
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 4, topk time = 14.3354
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 5, topk time = 13.755
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 6, topk time = 15.317
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 7, topk time = 16.0571
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 8, topk time = 16.6697
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 200, topk time = 19.592
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 2, topk time = 7.18387
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 3, topk time = 8.02928
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 4, topk time = 9.10659
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 5, topk time = 10.6327
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 6, topk time = 13.0383
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 7, topk time = 16.0277
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 8, topk time = 15.6677
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 200, topk time = 19.9661
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 2, topk time = 7.45051
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 3, topk time = 8.52848
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 4, topk time = 10.0697
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 5, topk time = 12.5036
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 6, topk time = 15.5691
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 7, topk time = 15.0057
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 8, topk time = 16.4608
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 200, topk time = 19.7356
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 2, topk time = 7.96992
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 3, topk time = 9.51108
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 4, topk time = 11.977
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 5, topk time = 15.0887
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 6, topk time = 14.4376
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 7, topk time = 15.9836
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 8, topk time = 16.8282
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 200, topk time = 19.8503
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 2, topk time = 8.98862
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 3, topk time = 11.4505
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 4, topk time = 14.6005
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 5, topk time = 13.9122
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 6, topk time = 15.5056
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 7, topk time = 16.3849
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 8, topk time = 16.9703
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 200, topk time = 19.957
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 2, topk time = 7.31273
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 3, topk time = 8.16697
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 4, topk time = 9.2556
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 5, topk time = 10.7919
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 6, topk time = 13.209
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 7, topk time = 16.3089
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 8, topk time = 15.9236
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 200, topk time = 19.9745
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 2, topk time = 7.58054
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 3, topk time = 8.66778
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 4, topk time = 10.2173
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 5, topk time = 12.6644
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 6, topk time = 15.8458
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 7, topk time = 15.229
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 8, topk time = 16.7004
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 200, topk time = 20.5304
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 2, topk time = 8.10134
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 3, topk time = 9.65193
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 4, topk time = 12.1266
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 5, topk time = 15.3601
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 6, topk time = 14.6165
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 7, topk time = 16.1874
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 8, topk time = 17.1322
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 200, topk time = 20.2177
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 2, topk time = 9.12048
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 3, topk time = 11.5915
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 4, topk time = 14.8626
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 5, topk time = 14.072
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 6, topk time = 15.6817
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 7, topk time = 16.6872
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 8, topk time = 17.2734
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 200, topk time = 20.6697
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 2, topk time = 7.4372
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 3, topk time = 8.30469
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 4, topk time = 9.40185
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 5, topk time = 10.9497
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 6, topk time = 13.3769
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 7, topk time = 16.5831
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 8, topk time = 16.1909
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 200, topk time = 20.3248
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 2, topk time = 7.70597
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 3, topk time = 8.80777
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 4, topk time = 10.3674
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 5, topk time = 12.8212
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 6, topk time = 16.1222
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 7, topk time = 15.4593
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 8, topk time = 16.9426
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 200, topk time = 20.4543
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 2, topk time = 8.22906
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 3, topk time = 9.7928
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 4, topk time = 12.2735
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 5, topk time = 15.6334
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 6, topk time = 14.8066
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 7, topk time = 16.3895
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 8, topk time = 17.4265
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 200, topk time = 20.5912
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 2, topk time = 9.25108
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 3, topk time = 11.7311
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 4, topk time = 15.1298
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 5, topk time = 14.2348
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 6, topk time = 15.8572
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 7, topk time = 16.9702
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 8, topk time = 17.5774
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 200, topk time = 20.7149
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 2, topk time = 7.55741
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 3, topk time = 8.4341
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 4, topk time = 9.54533
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 5, topk time = 11.1041
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 6, topk time = 13.5439
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 7, topk time = 16.8544
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 8, topk time = 16.4707
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 200, topk time = 20.7004
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 2, topk time = 7.8249
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 3, topk time = 8.93702
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 4, topk time = 10.5089
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 5, topk time = 12.9771
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 6, topk time = 16.3893
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 7, topk time = 15.7117
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 8, topk time = 17.1895
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 200, topk time = 20.8278
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 2, topk time = 8.34599
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 3, topk time = 9.92069
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 4, topk time = 12.418
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 5, topk time = 15.898
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 6, topk time = 15.0144
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 7, topk time = 16.5936
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 8, topk time = 17.6953
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 200, topk time = 20.9574
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 2, topk time = 9.36608
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 3, topk time = 11.8601
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 4, topk time = 15.3862
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 5, topk time = 14.3939
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 6, topk time = 16.0258
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 7, topk time = 17.2157
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 8, topk time = 17.8777
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 200, topk time = 21.0652
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 2, topk time = 7.67923
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 3, topk time = 8.56658
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 4, topk time = 9.68751
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 5, topk time = 11.2578
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 6, topk time = 13.7085
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 7, topk time = 17.1199
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 8, topk time = 16.761
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 200, topk time = 21.0723
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 2, topk time = 7.94626
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 3, topk time = 9.06796
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 4, topk time = 10.6528
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 5, topk time = 13.1338
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 6, topk time = 16.6562
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 7, topk time = 15.9843
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 8, topk time = 17.4446
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 200, topk time = 21.6493
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 2, topk time = 8.46819
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 3, topk time = 10.0526
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 4, topk time = 12.5626
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 5, topk time = 16.164
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 6, topk time = 15.2391
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 7, topk time = 16.8079
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 8, topk time = 17.9595
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 200, topk time = 21.324
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 2, topk time = 9.48825
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 3, topk time = 11.9937
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 4, topk time = 15.6469
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 5, topk time = 14.5688
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 6, topk time = 16.2027
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 7, topk time = 17.4479
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 8, topk time = 18.1859
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 200, topk time = 21.4571
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 2, topk time = 7.81186
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 3, topk time = 8.70717
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 4, topk time = 9.83608
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 5, topk time = 11.417
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 6, topk time = 13.8782
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 7, topk time = 17.3832
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 8, topk time = 17.0685
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 200, topk time = 21.4262
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 2, topk time = 8.07768
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 3, topk time = 9.2082
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 4, topk time = 10.8004
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 5, topk time = 13.2942
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 6, topk time = 16.9224
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 7, topk time = 16.285
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 8, topk time = 17.718
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 200, topk time = 21.5493
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 2, topk time = 8.59986
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 3, topk time = 10.1928
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 4, topk time = 12.7107
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 5, topk time = 16.4299
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 6, topk time = 15.5137
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 7, topk time = 17.0521
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 8, topk time = 18.2251
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 200, topk time = 21.6895
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 2, topk time = 9.62046
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 3, topk time = 12.136
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 4, topk time = 15.9132
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 5, topk time = 14.777
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 6, topk time = 16.4027
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 7, topk time = 17.6759
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 8, topk time = 18.492
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 200, topk time = 22.006
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 2, topk time = 7.93142
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 3, topk time = 8.83967
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 4, topk time = 9.9808
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 5, topk time = 11.5705
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 6, topk time = 14.0444
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 7, topk time = 17.6369
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 8, topk time = 17.3891
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 200, topk time = 21.7856
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 2, topk time = 8.19833
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 3, topk time = 9.34088
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 4, topk time = 10.945
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 5, topk time = 13.4482
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 6, topk time = 17.1754
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 7, topk time = 16.6032
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 8, topk time = 17.9988
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 200, topk time = 21.9094
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 2, topk time = 8.72114
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 3, topk time = 10.3265
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 4, topk time = 12.8535
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 5, topk time = 16.6828
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 6, topk time = 15.8072
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 7, topk time = 17.3077
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 8, topk time = 18.4847
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 200, topk time = 22.0565
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 2, topk time = 9.7438
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 3, topk time = 12.2682
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 4, topk time = 16.167
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 5, topk time = 15.0242
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 6, topk time = 16.6199
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 7, topk time = 17.8946
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 8, topk time = 18.7829
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 200, topk time = 22.1888
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 2, topk time = 8.05338
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 3, topk time = 8.97368
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 4, topk time = 10.1258
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 5, topk time = 11.7278
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 6, topk time = 14.2128
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 7, topk time = 17.891
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 8, topk time = 17.7202
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 200, topk time = 22.6043
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 2, topk time = 8.3207
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 3, topk time = 9.47433
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 4, topk time = 11.0924
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 5, topk time = 13.6034
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 6, topk time = 17.4252
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 7, topk time = 16.9453
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 8, topk time = 18.2987
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 200, topk time = 22.2814
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 2, topk time = 8.84335
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 3, topk time = 10.4605
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 4, topk time = 13.0036
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 5, topk time = 16.9368
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 6, topk time = 16.159
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 7, topk time = 17.5997
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 8, topk time = 18.7599
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 200, topk time = 22.8921
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 2, topk time = 9.86687
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 3, topk time = 12.406
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 4, topk time = 16.4227
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 5, topk time = 15.3459
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 6, topk time = 16.8888
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 7, topk time = 18.1376
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 8, topk time = 19.0681
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 200, topk time = 22.5453
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 2, topk time = 8.17646
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 3, topk time = 9.12092
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 4, topk time = 10.3081
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 5, topk time = 11.9268
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 6, topk time = 14.43
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 7, topk time = 18.2044
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 8, topk time = 18.1248
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 200, topk time = 23.0692
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 2, topk time = 8.474
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 3, topk time = 9.64358
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 4, topk time = 11.2782
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 5, topk time = 13.8086
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 6, topk time = 17.7352
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 7, topk time = 17.3766
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 8, topk time = 18.6856
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 200, topk time = 22.735
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 2, topk time = 8.99797
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 3, topk time = 10.6324
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 4, topk time = 13.1965
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 5, topk time = 17.2394
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 6, topk time = 16.6155
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 7, topk time = 17.9893
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 8, topk time = 19.1191
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 200, topk time = 22.8516
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 2, topk time = 10.0247
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 3, topk time = 12.5852
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 4, topk time = 16.7211
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 5, topk time = 15.8138
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 6, topk time = 17.276
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 7, topk time = 18.4778
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 8, topk time = 19.4227
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 200, topk time = 23.3473
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 2, topk time = 8.33235
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 3, topk time = 9.27714
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 4, topk time = 10.4557
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 5, topk time = 12.0842
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 6, topk time = 14.5984
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 7, topk time = 18.4454
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 8, topk time = 18.4769
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 200, topk time = 23.209
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 2, topk time = 8.59958
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 3, topk time = 9.78142
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 4, topk time = 11.426
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 5, topk time = 13.9675
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 6, topk time = 17.9683
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 7, topk time = 17.7543
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 8, topk time = 19.016
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 200, topk time = 23.0853
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 2, topk time = 9.12437
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 3, topk time = 10.7726
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 4, topk time = 13.3449
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 5, topk time = 17.4713
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 6, topk time = 17.0504
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 7, topk time = 18.3439
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 8, topk time = 19.4297
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 200, topk time = 23.2481
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 2, topk time = 10.1612
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 3, topk time = 12.7255
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 4, topk time = 16.954
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 5, topk time = 16.3089
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 6, topk time = 17.6596
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 7, topk time = 18.7893
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 8, topk time = 19.717
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 200, topk time = 23.385
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 2, topk time = 8.45364
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 3, topk time = 9.40931
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 4, topk time = 10.5983
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 5, topk time = 12.2366
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 6, topk time = 14.7667
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 7, topk time = 18.6834
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 8, topk time = 18.8261
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 200, topk time = 23.33
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 2, topk time = 8.72103
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 3, topk time = 9.91266
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 4, topk time = 11.5659
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 5, topk time = 14.1208
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 6, topk time = 18.1951
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 7, topk time = 18.1528
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 8, topk time = 19.3552
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 200, topk time = 23.4529
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 2, topk time = 9.24632
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 3, topk time = 10.9022
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 4, topk time = 13.4888
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 5, topk time = 17.6898
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 6, topk time = 17.5066
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 7, topk time = 18.7181
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 8, topk time = 19.751
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 200, topk time = 23.602
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 2, topk time = 10.2743
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 3, topk time = 12.8562
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 4, topk time = 17.1676
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 5, topk time = 16.8679
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 6, topk time = 18.0839
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 7, topk time = 19.1331
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 8, topk time = 20.0239
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 200, topk time = 23.7298


==> ipynb/output1100.txt <==
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 0.0001, topk time = 0.123155
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 1e-16, topk time = 0.123563
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 0, topk time = 0.123329
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 0.0001, topk time = 0.199672
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 1e-16, topk time = 0.199572
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 0, topk time = 0.199562
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 0.0001, topk time = 0.199093
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 1e-16, topk time = 0.199527
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 0, topk time = 0.199678
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 0.0001, topk time = 0.277898
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 1e-16, topk time = 0.322511
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 0, topk time = 0.32229
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 0.0001, topk time = 0.277576
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 1e-16, topk time = 0.279168
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 0, topk time = 0.278833
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 0.0001, topk time = 0.33778
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 1e-16, topk time = 0.338556
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 0, topk time = 0.338724
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 0.0001, topk time = 0.355651
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 1e-16, topk time = 0.356798
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 0, topk time = 0.357175
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 0.0001, topk time = 0.354101
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 1e-16, topk time = 0.354176
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 0, topk time = 0.354264
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 0.0001, topk time = 0.389153
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 1e-16, topk time = 0.390026
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 0, topk time = 0.390067
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 0.0001, topk time = 0.455141
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 1e-16, topk time = 0.474367
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 0, topk time = 0.473904
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 0.0001, topk time = 0.471261
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 1e-16, topk time = 0.47478
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 0, topk time = 0.473821
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 0.0001, topk time = 0.47586
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 1e-16, topk time = 0.479379
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 0, topk time = 0.479664
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 0.0001, topk time = 0.622709
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 1e-16, topk time = 0.6229
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 0, topk time = 0.624335
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 0.0001, topk time = 0.515087
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 1e-16, topk time = 0.51792
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 0, topk time = 0.518604
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 0.0001, topk time = 0.515733
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 1e-16, topk time = 0.527223
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 0, topk time = 0.55487
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 0.0001, topk time = 0.553172
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 1e-16, topk time = 0.557578
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 0, topk time = 0.55725
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 0.0001, topk time = 0.674262
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 1e-16, topk time = 0.6771
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 0, topk time = 0.676424
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 0.0001, topk time = 0.689514
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 1e-16, topk time = 0.691753
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 0, topk time = 0.691465
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 0.0001, topk time = 0.686931
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 1e-16, topk time = 0.771991
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 0, topk time = 0.77047
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 0.0001, topk time = 0.691415
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 1e-16, topk time = 0.700257
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 0, topk time = 0.700903
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 0.0001, topk time = 0.768361
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 1e-16, topk time = 0.76384
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 0, topk time = 0.76252
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 0.0001, topk time = 0.757125
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 1e-16, topk time = 0.766783
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 0, topk time = 0.763482
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 0.0001, topk time = 0.756113
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 1e-16, topk time = 0.853545
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 0, topk time = 0.849145
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 0.0001, topk time = 0.756273
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 1e-16, topk time = 0.787538
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 0, topk time = 0.786599
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 0.0001, topk time = 0.819093
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 1e-16, topk time = 0.827298
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 0, topk time = 0.828365
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 0.0001, topk time = 0.885306
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 1e-16, topk time = 0.894301
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 0, topk time = 0.889294
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 0.0001, topk time = 0.884818
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 1e-16, topk time = 0.892402
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 0, topk time = 0.892422
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 0.0001, topk time = 0.882117
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 1e-16, topk time = 0.890499
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 0, topk time = 0.889997
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 0.0001, topk time = 0.9468
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 1e-16, topk time = 0.938868
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 0, topk time = 0.942878
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 0.0001, topk time = 1.09023
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 1e-16, topk time = 1.09445
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 0, topk time = 1.09498
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 0.0001, topk time = 1.08193
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 1e-16, topk time = 1.08448
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 0, topk time = 1.08377
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 0.0001, topk time = 1.07335
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 1e-16, topk time = 1.08347
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 0, topk time = 1.08353
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 0.0001, topk time = 1.10106
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 1e-16, topk time = 1.11261
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 0, topk time = 1.11559
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 0.0001, topk time = 1.16105
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 1e-16, topk time = 1.17645
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 0, topk time = 1.17522
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 0.0001, topk time = 1.16201
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 1e-16, topk time = 1.17615
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 0, topk time = 1.17567
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 0.0001, topk time = 1.17185
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 1e-16, topk time = 1.18695
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 0, topk time = 1.18684
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 0.0001, topk time = 1.1895
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 1e-16, topk time = 1.20241
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 0, topk time = 1.21094
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 0.0001, topk time = 1.25534
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 1e-16, topk time = 1.27063
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 0, topk time = 1.26992
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 0.0001, topk time = 1.25968
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 1e-16, topk time = 1.27435
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 0, topk time = 1.27392
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 0.0001, topk time = 1.26692
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 1e-16, topk time = 1.2825
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 0, topk time = 1.28432
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 0.0001, topk time = 1.28559
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 1e-16, topk time = 1.29959
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 0, topk time = 1.30901
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 0.0001, topk time = 1.646
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 1e-16, topk time = 1.65744
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 0, topk time = 1.60822
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 0.0001, topk time = 1.60169
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 1e-16, topk time = 1.60275
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 0, topk time = 1.60317
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 0.0001, topk time = 1.5915
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 1e-16, topk time = 1.61241
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 0, topk time = 1.61224
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 0.0001, topk time = 1.60662
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 1e-16, topk time = 1.63657
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 0, topk time = 1.64887
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 0.0001, topk time = 1.70835
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 1e-16, topk time = 1.72006
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 0, topk time = 1.70064
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 0.0001, topk time = 1.69085
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 1e-16, topk time = 1.71311
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 0, topk time = 1.72379
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 0.0001, topk time = 1.71727
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 1e-16, topk time = 1.74332
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 0, topk time = 1.74285
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 0.0001, topk time = 1.73139
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 1e-16, topk time = 1.75523
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 0, topk time = 1.79406
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 0.0001, topk time = 1.83384
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 1e-16, topk time = 1.86161
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 0, topk time = 1.83401
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 0.0001, topk time = 1.81647
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 1e-16, topk time = 1.84256
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 0, topk time = 1.84314
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 0.0001, topk time = 1.83163
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 1e-16, topk time = 1.8573
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 0, topk time = 1.85718
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 0.0001, topk time = 1.848
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 1e-16, topk time = 1.92405
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 0, topk time = 1.92297
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 0.0001, topk time = 1.91778
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 1e-16, topk time = 1.93955
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 0, topk time = 1.92484
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 0.0001, topk time = 1.90313
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 1e-16, topk time = 1.94055
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 0, topk time = 1.9463
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 0.0001, topk time = 1.93422
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 1e-16, topk time = 1.96511
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 0, topk time = 1.96454
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 0.0001, topk time = 1.95796
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 1e-16, topk time = 1.99858
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 0, topk time = 2.02633
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 0.0001, topk time = 2.29263
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 1e-16, topk time = 2.26664
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 0, topk time = 2.2342
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 0.0001, topk time = 2.22321
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 1e-16, topk time = 2.24329
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 0, topk time = 2.24362
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 0.0001, topk time = 2.24234
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 1e-16, topk time = 2.2804
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 0, topk time = 2.2802
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 0.0001, topk time = 2.27606
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 1e-16, topk time = 2.31333
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 0, topk time = 2.31297
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 0.0001, topk time = 2.36951
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 1e-16, topk time = 2.38302
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 0, topk time = 2.36539
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 0.0001, topk time = 2.34412
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 1e-16, topk time = 2.36749
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 0, topk time = 2.36735
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 0.0001, topk time = 2.37746
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 1e-16, topk time = 2.40746
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 0, topk time = 2.40972
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 0.0001, topk time = 2.40992
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 1e-16, topk time = 2.44835
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 0, topk time = 2.46025
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 0.0001, topk time = 2.48749
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 1e-16, topk time = 2.4909
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 0, topk time = 2.47403
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 0.0001, topk time = 2.46807
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 1e-16, topk time = 2.50216
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 0, topk time = 2.51449
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 0.0001, topk time = 2.51201
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 1e-16, topk time = 2.5425
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 0, topk time = 2.55373
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 0.0001, topk time = 2.54761
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 1e-16, topk time = 2.58472
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 0, topk time = 2.59273
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 0.0001, topk time = 3.12243
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 1e-16, topk time = 3.2644
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 0, topk time = 3.22371
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 0.0001, topk time = 3.04682
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 1e-16, topk time = 3.07835
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 0, topk time = 3.07888
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 0.0001, topk time = 3.07452
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 1e-16, topk time = 3.10487
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 0, topk time = 3.10551
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 0.0001, topk time = 3.10031
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 1e-16, topk time = 3.14974
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 0, topk time = 3.14827
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 0.0001, topk time = 3.17981
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 1e-16, topk time = 3.19901
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 0, topk time = 3.19876
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 0.0001, topk time = 3.19412
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 1e-16, topk time = 3.22852
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 0, topk time = 3.22924
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 0.0001, topk time = 3.22489
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 1e-16, topk time = 3.25771
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 0, topk time = 3.25795
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 0.0001, topk time = 3.25733
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 1e-16, topk time = 3.30406
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 0, topk time = 3.31109
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 0.0001, topk time = 3.3223
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 1e-16, topk time = 3.51995
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 0, topk time = 3.51897
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 0.0001, topk time = 3.34202
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 1e-16, topk time = 3.37987
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 0, topk time = 3.37979
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 0.0001, topk time = 3.3725
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 1e-16, topk time = 3.4105
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 0, topk time = 3.41109
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 0.0001, topk time = 3.39913
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 1e-16, topk time = 3.4595
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 0, topk time = 3.45892
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 0.0001, topk time = 3.46429
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 1e-16, topk time = 3.48158
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 0, topk time = 3.48152
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 0.0001, topk time = 3.48168
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 1e-16, topk time = 3.52142
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 0, topk time = 3.52247
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 0.0001, topk time = 3.51516
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 1e-16, topk time = 3.58361
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 0, topk time = 3.5813
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 0.0001, topk time = 3.5704
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 1e-16, topk time = 3.63279
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 0, topk time = 3.63549
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 0.0001, topk time = 3.61377
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 1e-16, topk time = 3.73776
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 0, topk time = 3.7372
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 0.0001, topk time = 3.64952
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 1e-16, topk time = 3.69008
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 0, topk time = 3.6894
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 0.0001, topk time = 3.68545
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 1e-16, topk time = 3.9353
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 0, topk time = 3.93372
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 0.0001, topk time = 3.73514
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 1e-16, topk time = 3.78517
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 0, topk time = 3.78536
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 0.0001, topk time = 4.85906
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 1e-16, topk time = 4.91734
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 0, topk time = 4.91779
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 0.0001, topk time = 4.89787
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 1e-16, topk time = 4.96226
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 0, topk time = 4.96218
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 0.0001, topk time = 4.94026
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 1e-16, topk time = 5.2065
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 0, topk time = 5.20695
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 0.0001, topk time = 4.97431
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 1e-16, topk time = 5.03794
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 0, topk time = 5.03726
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 0.0001, topk time = 5.04467
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 1e-16, topk time = 5.12271
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 0, topk time = 5.12316
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 0.0001, topk time = 5.09263
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 1e-16, topk time = 5.16514
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 0, topk time = 5.16445
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 0.0001, topk time = 5.13383
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 1e-16, topk time = 5.20305
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 0, topk time = 5.20311
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 0.0001, topk time = 5.16879
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 1e-16, topk time = 5.23809
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 0, topk time = 5.23808
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 0.0001, topk time = 5.22979
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 1e-16, topk time = 5.30276
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 0, topk time = 5.3035
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 0.0001, topk time = 5.28216
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 1e-16, topk time = 5.35713
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 0, topk time = 5.35698
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 0.0001, topk time = 5.32324
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 1e-16, topk time = 5.40089
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 0, topk time = 5.40098
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 0.0001, topk time = 5.35798
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 1e-16, topk time = 5.43435
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 0, topk time = 5.43539
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 0.0001, topk time = 5.41839
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 1e-16, topk time = 5.49415
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 0, topk time = 5.49517
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 0.0001, topk time = 5.4742
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 1e-16, topk time = 5.55567
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 0, topk time = 5.55486
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 0.0001, topk time = 5.52181
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 1e-16, topk time = 5.59703
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 0, topk time = 5.59759
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 0.0001, topk time = 5.56226
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 1e-16, topk time = 5.63782
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 0, topk time = 5.63869
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 0.0001, topk time = 5.60427
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 1e-16, topk time = 5.6847
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 0, topk time = 5.68468
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 0.0001, topk time = 5.65779
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 1e-16, topk time = 5.73878
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 0, topk time = 5.73938
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 0.0001, topk time = 5.70022
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 1e-16, topk time = 5.7857
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 0, topk time = 5.78578
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 0.0001, topk time = 5.74409
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 1e-16, topk time = 5.82385
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 0, topk time = 5.82399
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 0.0001, topk time = 5.79174
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 1e-16, topk time = 5.87733
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 0, topk time = 5.87861
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 0.0001, topk time = 5.84724
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 1e-16, topk time = 5.92951
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 0, topk time = 5.92894
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 0.0001, topk time = 5.89412
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 1e-16, topk time = 6.06292
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 0, topk time = 6.06442
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 0.0001, topk time = 5.93781
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 1e-16, topk time = 6.02154
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 0, topk time = 6.02121
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 0.0001, topk time = 5.98355
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 1e-16, topk time = 6.07976
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 0, topk time = 6.08133
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 0.0001, topk time = 6.04067
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 1e-16, topk time = 6.13565
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 0, topk time = 6.13577
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 0.0001, topk time = 6.08906
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 1e-16, topk time = 6.18271
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 0, topk time = 6.18366
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 0.0001, topk time = 6.13432
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 1e-16, topk time = 6.22722
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 0, topk time = 6.22667
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 0.0001, topk time = 6.17805
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 1e-16, topk time = 6.28019
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 0, topk time = 6.27966
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 0.0001, topk time = 6.23227
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 1e-16, topk time = 6.32685
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 0, topk time = 6.32779
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 0.0001, topk time = 6.2872
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 1e-16, topk time = 6.38358
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 0, topk time = 6.38425
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 0.0001, topk time = 6.33514
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 1e-16, topk time = 6.43327
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 0, topk time = 6.43206
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 0.0001, topk time = 7.21642
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 1e-16, topk time = 7.28561
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 0, topk time = 7.28589
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 0.0001, topk time = 7.27563
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 1e-16, topk time = 7.34369
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 0, topk time = 7.34363
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 0.0001, topk time = 7.33816
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 1e-16, topk time = 7.40386
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 0, topk time = 7.40351
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 0.0001, topk time = 7.38466
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 1e-16, topk time = 7.4513
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 0, topk time = 7.45141
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 0.0001, topk time = 7.42529
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 1e-16, topk time = 7.50405
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 0, topk time = 7.50393
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 0.0001, topk time = 7.4956
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 1e-16, topk time = 7.58887
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 0, topk time = 7.58752
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 0.0001, topk time = 7.54934
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 1e-16, topk time = 7.62235
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 0, topk time = 7.62226
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 0.0001, topk time = 7.60626
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 1e-16, topk time = 7.67766
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 0, topk time = 7.67742
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 0.0001, topk time = 7.64453
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 1e-16, topk time = 7.72298
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 0, topk time = 7.7229
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 0.0001, topk time = 7.70926
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 1e-16, topk time = 7.78444
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 0, topk time = 7.78398
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 0.0001, topk time = 7.77493
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 1e-16, topk time = 7.85558
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 0, topk time = 7.85545
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 0.0001, topk time = 7.82743
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 1e-16, topk time = 8.11147
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 0, topk time = 8.11272
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 0.0001, topk time = 7.86177
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 1e-16, topk time = 7.94018
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 0, topk time = 7.94081
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 0.0001, topk time = 7.93807
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 1e-16, topk time = 8.01463
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 0, topk time = 8.014
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 0.0001, topk time = 7.99566
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 1e-16, topk time = 8.07296
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 0, topk time = 8.07331
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 0.0001, topk time = 8.04975
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 1e-16, topk time = 8.12214
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 0, topk time = 8.12238
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 0.0001, topk time = 8.0796
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 1e-16, topk time = 8.16625
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 0, topk time = 8.16611
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 0.0001, topk time = 8.15034
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 1e-16, topk time = 8.23327
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 0, topk time = 8.23286
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 0.0001, topk time = 8.21616
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 1e-16, topk time = 8.30158
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 0, topk time = 8.29993
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 0.0001, topk time = 8.26804
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 1e-16, topk time = 8.35951
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 0, topk time = 8.35875
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 0.0001, topk time = 8.3003
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 1e-16, topk time = 8.38732
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 0, topk time = 8.38824
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 0.0001, topk time = 8.37234
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 1e-16, topk time = 8.46014
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 0, topk time = 8.46036
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 0.0001, topk time = 8.43999
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 1e-16, topk time = 8.5272
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 0, topk time = 8.52613
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 0.0001, topk time = 8.49633
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 1e-16, topk time = 8.58921
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 0, topk time = 8.58915
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 0.0001, topk time = 10.4794
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 1e-16, topk time = 10.5889
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 0, topk time = 10.5891
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 0.0001, topk time = 10.5551
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 1e-16, topk time = 10.6613
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 0, topk time = 10.6614
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 0.0001, topk time = 10.6321
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 1e-16, topk time = 10.7352
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 0, topk time = 10.7345
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 0.0001, topk time = 10.6957
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 1e-16, topk time = 10.803
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 0, topk time = 10.8029
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 0.0001, topk time = 10.7435
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 1e-16, topk time = 10.9948
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 0, topk time = 10.9935
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 0.0001, topk time = 10.8165
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 1e-16, topk time = 10.9391
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 0, topk time = 10.9385
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 0.0001, topk time = 10.8904
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 1e-16, topk time = 10.9993
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 0, topk time = 10.999
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 0.0001, topk time = 10.9546
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 1e-16, topk time = 11.0644
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 0, topk time = 11.0641
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 0.0001, topk time = 11.0147
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 1e-16, topk time = 11.4639
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 0, topk time = 11.4642
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 0.0001, topk time = 11.0875
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 1e-16, topk time = 11.2007
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 0, topk time = 11.2013
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 0.0001, topk time = 11.1573
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 1e-16, topk time = 11.3965
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 0, topk time = 11.398
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 0.0001, topk time = 11.2273
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 1e-16, topk time = 11.4207
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 0, topk time = 11.3982
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 0.0001, topk time = 11.3159
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 1e-16, topk time = 11.5426
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 0, topk time = 11.5436
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 0.0001, topk time = 11.3875
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 1e-16, topk time = 11.5059
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 0, topk time = 11.5057
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 0.0001, topk time = 11.4605
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 1e-16, topk time = 11.5877
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 0, topk time = 11.5888
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 0.0001, topk time = 11.5298
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 1e-16, topk time = 11.6452
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 0, topk time = 11.6455
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 0.0001, topk time = 11.5794
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 1e-16, topk time = 11.9256
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 0, topk time = 11.9254
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 0.0001, topk time = 11.6589
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 1e-16, topk time = 11.7923
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 0, topk time = 11.7918
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 0.0001, topk time = 11.7338
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 1e-16, topk time = 12.1803
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 0, topk time = 12.1814
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 0.0001, topk time = 11.8
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 1e-16, topk time = 11.9316
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 0, topk time = 11.9322
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 0.0001, topk time = 11.851
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 1e-16, topk time = 11.9853
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 0, topk time = 11.9859
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 0.0001, topk time = 11.9273
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 1e-16, topk time = 12.0685
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 0, topk time = 12.0682
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 0.0001, topk time = 12.0068
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 1e-16, topk time = 12.3689
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 0, topk time = 12.3673
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 0.0001, topk time = 12.079
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 1e-16, topk time = 12.5281
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 0, topk time = 12.5271
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 0.0001, topk time = 12.1179
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 1e-16, topk time = 12.2593
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 0, topk time = 12.2591
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 0.0001, topk time = 12.1947
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 1e-16, topk time = 12.4483
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 0, topk time = 12.4477
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 0.0001, topk time = 12.281
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 1e-16, topk time = 12.4183
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 0, topk time = 12.418
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 0.0001, topk time = 12.3562
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 1e-16, topk time = 12.4925
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 0, topk time = 12.4917
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 0.0001, topk time = 12.384
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 1e-16, topk time = 12.5326
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 0, topk time = 12.5335
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 0.0001, topk time = 12.4646
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 1e-16, topk time = 12.6164
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 0, topk time = 12.6161
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 0.0001, topk time = 12.5549
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 1e-16, topk time = 12.7016
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 0, topk time = 12.7013
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 0.0001, topk time = 12.6316
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 1e-16, topk time = 12.7844
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 0, topk time = 12.7849
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 0.0001, topk time = 12.6578
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 1e-16, topk time = 12.8082
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 0, topk time = 12.8083
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 0.0001, topk time = 12.7378
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 1e-16, topk time = 12.9078
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 0, topk time = 12.9065
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 0.0001, topk time = 12.8239
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 1e-16, topk time = 12.9959
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 0, topk time = 12.9957
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 0.0001, topk time = 12.8989
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 1e-16, topk time = 13.0485
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 0, topk time = 13.0488
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 0.0001, topk time = 12.9185
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 1e-16, topk time = 13.0752
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 0, topk time = 13.0755
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 0.0001, topk time = 13.0033
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 1e-16, topk time = 13.1577
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 0, topk time = 13.1578
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 0.0001, topk time = 13.0971
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 1e-16, topk time = 13.2539
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 0, topk time = 13.254
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 0.0001, topk time = 13.1754
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 1e-16, topk time = 13.5186
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 0, topk time = 13.517
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 0.0001, topk time = 17.5147
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 1e-16, topk time = 17.8643
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 0, topk time = 17.8653
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 0.0001, topk time = 17.625
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 1e-16, topk time = 17.8483
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 0, topk time = 17.8496
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 0.0001, topk time = 17.73
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 1e-16, topk time = 17.953
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 0, topk time = 17.9534
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 0.0001, topk time = 17.8204
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 1e-16, topk time = 18.0411
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 0, topk time = 18.0413
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 0.0001, topk time = 17.8769
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 1e-16, topk time = 18.1192
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 0, topk time = 18.1186
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 0.0001, topk time = 17.9876
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 1e-16, topk time = 18.2211
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 0, topk time = 18.2212
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 0.0001, topk time = 18.0953
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 1e-16, topk time = 18.3196
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 0, topk time = 18.3203
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 0.0001, topk time = 18.183
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 1e-16, topk time = 18.4088
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 0, topk time = 18.4085
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 0.0001, topk time = 18.2284
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 1e-16, topk time = 18.465
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 0, topk time = 18.4659
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 0.0001, topk time = 18.3412
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 1e-16, topk time = 18.5657
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 0, topk time = 18.5654
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 0.0001, topk time = 18.4498
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 1e-16, topk time = 18.6726
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 0, topk time = 18.6726
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 0.0001, topk time = 18.543
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 1e-16, topk time = 18.7716
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 0, topk time = 18.7706
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 0.0001, topk time = 18.5826
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 1e-16, topk time = 18.8274
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 0, topk time = 18.8288
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 0.0001, topk time = 18.7021
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 1e-16, topk time = 18.9546
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 0, topk time = 18.9534
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 0.0001, topk time = 18.8175
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 1e-16, topk time = 19.0506
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 0, topk time = 19.0493
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 0.0001, topk time = 18.9102
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 1e-16, topk time = 19.1437
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 0, topk time = 19.1453
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 0.0001, topk time = 18.9361
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 1e-16, topk time = 19.1917
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 0, topk time = 19.1928
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 0.0001, topk time = 19.0579
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 1e-16, topk time = 19.3076
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 0, topk time = 19.3833
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 0.0001, topk time = 19.3041
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 1e-16, topk time = 19.5556
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 0, topk time = 19.5537
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 0.0001, topk time = 19.4102
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 1e-16, topk time = 19.6694
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 0, topk time = 19.6687
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 0.0001, topk time = 19.4306
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 1e-16, topk time = 20.0473
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 0, topk time = 20.0464
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 0.0001, topk time = 19.5497
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 1e-16, topk time = 19.8152
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 0, topk time = 19.8131
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 0.0001, topk time = 19.6695
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 1e-16, topk time = 19.931
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 0, topk time = 19.9299
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 0.0001, topk time = 19.7802
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 1e-16, topk time = 20.0368
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 0, topk time = 20.0372
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 0.0001, topk time = 19.7731
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 1e-16, topk time = 20.0559
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 0, topk time = 20.0555
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 0.0001, topk time = 19.9085
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 1e-16, topk time = 20.6149
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 0, topk time = 20.6149
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 0.0001, topk time = 20.0343
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 1e-16, topk time = 20.3018
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 0, topk time = 20.3008
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 0.0001, topk time = 20.1427
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 1e-16, topk time = 20.753
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 0, topk time = 20.7527
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 0.0001, topk time = 20.1287
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 1e-16, topk time = 20.4085
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 0, topk time = 20.408
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 0.0001, topk time = 20.2653
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 1e-16, topk time = 20.5386
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 0, topk time = 20.5374
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 0.0001, topk time = 20.3999
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 1e-16, topk time = 20.6755
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 0, topk time = 20.6754
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 0.0001, topk time = 20.5207
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 1e-16, topk time = 20.7979
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 0, topk time = 20.7969
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 0.0001, topk time = 20.4906
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 1e-16, topk time = 20.7832
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 0, topk time = 20.7823
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 0.0001, topk time = 20.621
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 1e-16, topk time = 20.9134
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 0, topk time = 20.9119
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 0.0001, topk time = 20.7558
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 1e-16, topk time = 21.0445
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 0, topk time = 21.0448
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 0.0001, topk time = 20.8749
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 1e-16, topk time = 21.1503
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 0, topk time = 21.1509
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 0.0001, topk time = 20.8464
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 1e-16, topk time = 21.159
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 0, topk time = 21.1583
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 0.0001, topk time = 20.9737
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 1e-16, topk time = 21.7344
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 0, topk time = 21.7356
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 0.0001, topk time = 21.1111
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 1e-16, topk time = 21.4099
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 0, topk time = 21.4108
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 0.0001, topk time = 21.2376
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 1e-16, topk time = 21.5427
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 0, topk time = 21.5428
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 0.0001, topk time = 21.1915
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 1e-16, topk time = 21.5155
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 0, topk time = 21.5145
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 0.0001, topk time = 21.3321
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 1e-16, topk time = 21.6371
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 0, topk time = 21.6374
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 0.0001, topk time = 21.4756
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 1e-16, topk time = 21.7804
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 0, topk time = 21.7806
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 0.0001, topk time = 21.6062
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 1e-16, topk time = 22.0952
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 0, topk time = 22.0963
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 0.0001, topk time = 21.5489
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 1e-16, topk time = 21.877
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 0, topk time = 21.8761
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 0.0001, topk time = 21.6768
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 1e-16, topk time = 22.0002
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 0, topk time = 22.0002
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 0.0001, topk time = 21.8278
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 1e-16, topk time = 22.1467
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 0, topk time = 22.1462
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 0.0001, topk time = 21.9631
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 1e-16, topk time = 22.2793
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 0, topk time = 22.2781
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 0.0001, topk time = 21.8973
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 1e-16, topk time = 22.6953
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 0, topk time = 22.6952
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 0.0001, topk time = 22.0426
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 1e-16, topk time = 22.3741
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 0, topk time = 22.3749
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 0.0001, topk time = 22.18
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 1e-16, topk time = 22.9854
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 0, topk time = 22.9868
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 0.0001, topk time = 22.3124
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 1e-16, topk time = 22.6377
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 0, topk time = 22.6376
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 0.0001, topk time = 22.258
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 1e-16, topk time = 23.0673
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 0, topk time = 23.0662
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 0.0001, topk time = 22.3968
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 1e-16, topk time = 22.7416
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 0, topk time = 22.7417
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 0.0001, topk time = 22.5273
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 1e-16, topk time = 22.8593
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 0, topk time = 22.6596
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 0.0001, topk time = 22.4712
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 1e-16, topk time = 23.1523
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 0, topk time = 23.1542
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 0.0001, topk time = 22.415
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 1e-16, topk time = 23.0138
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 0, topk time = 23.014
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 0.0001, topk time = 22.5591
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 1e-16, topk time = 22.8921
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 0, topk time = 22.8911
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 0.0001, topk time = 22.6952
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 1e-16, topk time = 23.0531
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 0, topk time = 23.053
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 0.0001, topk time = 22.8265
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 1e-16, topk time = 23.1893
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 0, topk time = 23.1887
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 0.0001, topk time = 22.7753
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 1e-16, topk time = 23.1349
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 0, topk time = 23.1352
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 0.0001, topk time = 22.9093
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 1e-16, topk time = 23.2553
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 0, topk time = 23.2556
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 0.0001, topk time = 23.05
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 1e-16, topk time = 23.4031
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 0, topk time = 23.4028
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 0.0001, topk time = 23.1869
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 1e-16, topk time = 23.5301
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 0, topk time = 23.5303


==> ipynb/output1200.txt <==
N = 16384, dim_origin = 256, dim_k = 16, max_iter = 2, topk time = 0.0343677
N = 16384, dim_origin = 256, dim_k = 16, max_iter = 3, topk time = 0.037712
N = 16384, dim_origin = 256, dim_k = 16, max_iter = 4, topk time = 0.0450303
N = 16384, dim_origin = 256, dim_k = 16, max_iter = 5, topk time = 0.0477783
N = 16384, dim_origin = 256, dim_k = 16, max_iter = 6, topk time = 0.0510947
N = 16384, dim_origin = 256, dim_k = 16, max_iter = 7, topk time = 0.053747
N = 16384, dim_origin = 256, dim_k = 16, max_iter = 8, topk time = 0.0560768
N = 16384, dim_origin = 256, dim_k = 16, max_iter = 200, topk time = 0.0608807
N = 16384, dim_origin = 256, dim_k = 32, max_iter = 2, topk time = 0.0371508
N = 16384, dim_origin = 256, dim_k = 32, max_iter = 3, topk time = 0.0426338
N = 16384, dim_origin = 256, dim_k = 32, max_iter = 4, topk time = 0.0449028
N = 16384, dim_origin = 256, dim_k = 32, max_iter = 5, topk time = 0.0485597
N = 16384, dim_origin = 256, dim_k = 32, max_iter = 6, topk time = 0.0515483
N = 16384, dim_origin = 256, dim_k = 32, max_iter = 7, topk time = 0.0542985
N = 16384, dim_origin = 256, dim_k = 32, max_iter = 8, topk time = 0.0562745
N = 16384, dim_origin = 256, dim_k = 32, max_iter = 200, topk time = 0.0606455
N = 16384, dim_origin = 256, dim_k = 64, max_iter = 2, topk time = 0.042476
N = 16384, dim_origin = 256, dim_k = 64, max_iter = 3, topk time = 0.0424185
N = 16384, dim_origin = 256, dim_k = 64, max_iter = 4, topk time = 0.0456315
N = 16384, dim_origin = 256, dim_k = 64, max_iter = 5, topk time = 0.0489783
N = 16384, dim_origin = 256, dim_k = 64, max_iter = 6, topk time = 0.0519287
N = 16384, dim_origin = 256, dim_k = 64, max_iter = 7, topk time = 0.0544387
N = 16384, dim_origin = 256, dim_k = 64, max_iter = 8, topk time = 0.0563423
N = 16384, dim_origin = 256, dim_k = 64, max_iter = 200, topk time = 0.0606127
N = 16384, dim_origin = 256, dim_k = 96, max_iter = 2, topk time = 0.0479812
N = 16384, dim_origin = 256, dim_k = 96, max_iter = 3, topk time = 0.048362
N = 16384, dim_origin = 256, dim_k = 96, max_iter = 4, topk time = 0.0487052
N = 16384, dim_origin = 256, dim_k = 96, max_iter = 5, topk time = 0.049216
N = 16384, dim_origin = 256, dim_k = 96, max_iter = 6, topk time = 0.0514502
N = 16384, dim_origin = 256, dim_k = 96, max_iter = 7, topk time = 0.0538498
N = 16384, dim_origin = 256, dim_k = 96, max_iter = 8, topk time = 0.0558537
N = 16384, dim_origin = 256, dim_k = 96, max_iter = 200, topk time = 0.059656
N = 16384, dim_origin = 256, dim_k = 128, max_iter = 2, topk time = 0.052595
N = 16384, dim_origin = 256, dim_k = 128, max_iter = 3, topk time = 0.0531035
N = 16384, dim_origin = 256, dim_k = 128, max_iter = 4, topk time = 0.0537447
N = 16384, dim_origin = 256, dim_k = 128, max_iter = 5, topk time = 0.0543685
N = 16384, dim_origin = 256, dim_k = 128, max_iter = 6, topk time = 0.0552975
N = 16384, dim_origin = 256, dim_k = 128, max_iter = 7, topk time = 0.0557337
N = 16384, dim_origin = 256, dim_k = 128, max_iter = 8, topk time = 0.0557687
N = 16384, dim_origin = 256, dim_k = 128, max_iter = 200, topk time = 0.059899
N = 16384, dim_origin = 512, dim_k = 16, max_iter = 2, topk time = 0.0591472
N = 16384, dim_origin = 512, dim_k = 16, max_iter = 3, topk time = 0.06183
N = 16384, dim_origin = 512, dim_k = 16, max_iter = 4, topk time = 0.0663138
N = 16384, dim_origin = 512, dim_k = 16, max_iter = 5, topk time = 0.0789705
N = 16384, dim_origin = 512, dim_k = 16, max_iter = 6, topk time = 0.0832862
N = 16384, dim_origin = 512, dim_k = 16, max_iter = 7, topk time = 0.0886537
N = 16384, dim_origin = 512, dim_k = 16, max_iter = 8, topk time = 0.0928667
N = 16384, dim_origin = 512, dim_k = 16, max_iter = 200, topk time = 0.101926
N = 16384, dim_origin = 512, dim_k = 32, max_iter = 2, topk time = 0.0625462
N = 16384, dim_origin = 512, dim_k = 32, max_iter = 3, topk time = 0.0657472
N = 16384, dim_origin = 512, dim_k = 32, max_iter = 4, topk time = 0.075927
N = 16384, dim_origin = 512, dim_k = 32, max_iter = 5, topk time = 0.0793813
N = 16384, dim_origin = 512, dim_k = 32, max_iter = 6, topk time = 0.0852298
N = 16384, dim_origin = 512, dim_k = 32, max_iter = 7, topk time = 0.0899962
N = 16384, dim_origin = 512, dim_k = 32, max_iter = 8, topk time = 0.09459
N = 16384, dim_origin = 512, dim_k = 32, max_iter = 200, topk time = 0.10385
N = 16384, dim_origin = 512, dim_k = 64, max_iter = 2, topk time = 0.0687702
N = 16384, dim_origin = 512, dim_k = 64, max_iter = 3, topk time = 0.073134
N = 16384, dim_origin = 512, dim_k = 64, max_iter = 4, topk time = 0.0757715
N = 16384, dim_origin = 512, dim_k = 64, max_iter = 5, topk time = 0.0811893
N = 16384, dim_origin = 512, dim_k = 64, max_iter = 6, topk time = 0.086269
N = 16384, dim_origin = 512, dim_k = 64, max_iter = 7, topk time = 0.090805
N = 16384, dim_origin = 512, dim_k = 64, max_iter = 8, topk time = 0.094597
N = 16384, dim_origin = 512, dim_k = 64, max_iter = 200, topk time = 0.117286
N = 16384, dim_origin = 512, dim_k = 96, max_iter = 2, topk time = 0.0750878
N = 16384, dim_origin = 512, dim_k = 96, max_iter = 3, topk time = 0.077094
N = 16384, dim_origin = 512, dim_k = 96, max_iter = 4, topk time = 0.0782565
N = 16384, dim_origin = 512, dim_k = 96, max_iter = 5, topk time = 0.08261
N = 16384, dim_origin = 512, dim_k = 96, max_iter = 6, topk time = 0.0874865
N = 16384, dim_origin = 512, dim_k = 96, max_iter = 7, topk time = 0.0923032
N = 16384, dim_origin = 512, dim_k = 96, max_iter = 8, topk time = 0.0963158
N = 16384, dim_origin = 512, dim_k = 96, max_iter = 200, topk time = 0.105854
N = 16384, dim_origin = 512, dim_k = 128, max_iter = 2, topk time = 0.081407
N = 16384, dim_origin = 512, dim_k = 128, max_iter = 3, topk time = 0.0827775
N = 16384, dim_origin = 512, dim_k = 128, max_iter = 4, topk time = 0.0839097
N = 16384, dim_origin = 512, dim_k = 128, max_iter = 5, topk time = 0.0846612
N = 16384, dim_origin = 512, dim_k = 128, max_iter = 6, topk time = 0.0874412
N = 16384, dim_origin = 512, dim_k = 128, max_iter = 7, topk time = 0.0917945
N = 16384, dim_origin = 512, dim_k = 128, max_iter = 8, topk time = 0.095669
N = 16384, dim_origin = 512, dim_k = 128, max_iter = 200, topk time = 0.104842
N = 16384, dim_origin = 768, dim_k = 16, max_iter = 2, topk time = 0.0836065
N = 16384, dim_origin = 768, dim_k = 16, max_iter = 3, topk time = 0.0867678
N = 16384, dim_origin = 768, dim_k = 16, max_iter = 4, topk time = 0.091093
N = 16384, dim_origin = 768, dim_k = 16, max_iter = 5, topk time = 0.104316
N = 16384, dim_origin = 768, dim_k = 16, max_iter = 6, topk time = 0.11865
N = 16384, dim_origin = 768, dim_k = 16, max_iter = 7, topk time = 0.122934
N = 16384, dim_origin = 768, dim_k = 16, max_iter = 8, topk time = 0.130015
N = 16384, dim_origin = 768, dim_k = 16, max_iter = 200, topk time = 0.146702
N = 16384, dim_origin = 768, dim_k = 32, max_iter = 2, topk time = 0.0873137
N = 16384, dim_origin = 768, dim_k = 32, max_iter = 3, topk time = 0.091206
N = 16384, dim_origin = 768, dim_k = 32, max_iter = 4, topk time = 0.0997897
N = 16384, dim_origin = 768, dim_k = 32, max_iter = 5, topk time = 0.114873
N = 16384, dim_origin = 768, dim_k = 32, max_iter = 6, topk time = 0.120143
N = 16384, dim_origin = 768, dim_k = 32, max_iter = 7, topk time = 0.12871
N = 16384, dim_origin = 768, dim_k = 32, max_iter = 8, topk time = 0.135009
N = 16384, dim_origin = 768, dim_k = 32, max_iter = 200, topk time = 0.201105
N = 16384, dim_origin = 768, dim_k = 64, max_iter = 2, topk time = 0.093969
N = 16384, dim_origin = 768, dim_k = 64, max_iter = 3, topk time = 0.0996523
N = 16384, dim_origin = 768, dim_k = 64, max_iter = 4, topk time = 0.112744
N = 16384, dim_origin = 768, dim_k = 64, max_iter = 5, topk time = 0.115745
N = 16384, dim_origin = 768, dim_k = 64, max_iter = 6, topk time = 0.124241
N = 16384, dim_origin = 768, dim_k = 64, max_iter = 7, topk time = 0.130466
N = 16384, dim_origin = 768, dim_k = 64, max_iter = 8, topk time = 0.136597
N = 16384, dim_origin = 768, dim_k = 64, max_iter = 200, topk time = 0.152916
N = 16384, dim_origin = 768, dim_k = 96, max_iter = 2, topk time = 0.100582
N = 16384, dim_origin = 768, dim_k = 96, max_iter = 3, topk time = 0.107918
N = 16384, dim_origin = 768, dim_k = 96, max_iter = 4, topk time = 0.11058
N = 16384, dim_origin = 768, dim_k = 96, max_iter = 5, topk time = 0.117894
N = 16384, dim_origin = 768, dim_k = 96, max_iter = 6, topk time = 0.124888
N = 16384, dim_origin = 768, dim_k = 96, max_iter = 7, topk time = 0.131167
N = 16384, dim_origin = 768, dim_k = 96, max_iter = 8, topk time = 0.13698
N = 16384, dim_origin = 768, dim_k = 96, max_iter = 200, topk time = 0.152733
N = 16384, dim_origin = 768, dim_k = 128, max_iter = 2, topk time = 0.107071
N = 16384, dim_origin = 768, dim_k = 128, max_iter = 3, topk time = 0.111544
N = 16384, dim_origin = 768, dim_k = 128, max_iter = 4, topk time = 0.112744
N = 16384, dim_origin = 768, dim_k = 128, max_iter = 5, topk time = 0.120101
N = 16384, dim_origin = 768, dim_k = 128, max_iter = 6, topk time = 0.125912
N = 16384, dim_origin = 768, dim_k = 128, max_iter = 7, topk time = 0.132089
N = 16384, dim_origin = 768, dim_k = 128, max_iter = 8, topk time = 0.137699
N = 16384, dim_origin = 768, dim_k = 128, max_iter = 200, topk time = 0.154113
N = 65536, dim_origin = 256, dim_k = 16, max_iter = 2, topk time = 0.111232
N = 65536, dim_origin = 256, dim_k = 16, max_iter = 3, topk time = 0.120998
N = 65536, dim_origin = 256, dim_k = 16, max_iter = 4, topk time = 0.150286
N = 65536, dim_origin = 256, dim_k = 16, max_iter = 5, topk time = 0.161424
N = 65536, dim_origin = 256, dim_k = 16, max_iter = 6, topk time = 0.174497
N = 65536, dim_origin = 256, dim_k = 16, max_iter = 7, topk time = 0.185272
N = 65536, dim_origin = 256, dim_k = 16, max_iter = 8, topk time = 0.193082
N = 65536, dim_origin = 256, dim_k = 16, max_iter = 200, topk time = 0.205263
N = 65536, dim_origin = 256, dim_k = 32, max_iter = 2, topk time = 0.122323
N = 65536, dim_origin = 256, dim_k = 32, max_iter = 3, topk time = 0.140169
N = 65536, dim_origin = 256, dim_k = 32, max_iter = 4, topk time = 0.14962
N = 65536, dim_origin = 256, dim_k = 32, max_iter = 5, topk time = 0.164075
N = 65536, dim_origin = 256, dim_k = 32, max_iter = 6, topk time = 0.175754
N = 65536, dim_origin = 256, dim_k = 32, max_iter = 7, topk time = 0.186136
N = 65536, dim_origin = 256, dim_k = 32, max_iter = 8, topk time = 0.193493
N = 65536, dim_origin = 256, dim_k = 32, max_iter = 200, topk time = 0.205501
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 2, topk time = 0.146752
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 3, topk time = 0.146912
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 4, topk time = 0.151756
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 5, topk time = 0.164663
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 6, topk time = 0.176022
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 7, topk time = 0.186084
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 8, topk time = 0.193353
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 200, topk time = 0.205316
N = 65536, dim_origin = 256, dim_k = 96, max_iter = 2, topk time = 0.170031
N = 65536, dim_origin = 256, dim_k = 96, max_iter = 3, topk time = 0.170116
N = 65536, dim_origin = 256, dim_k = 96, max_iter = 4, topk time = 0.170612
N = 65536, dim_origin = 256, dim_k = 96, max_iter = 5, topk time = 0.171411
N = 65536, dim_origin = 256, dim_k = 96, max_iter = 6, topk time = 0.177112
N = 65536, dim_origin = 256, dim_k = 96, max_iter = 7, topk time = 0.188885
N = 65536, dim_origin = 256, dim_k = 96, max_iter = 8, topk time = 0.197463
N = 65536, dim_origin = 256, dim_k = 96, max_iter = 200, topk time = 0.210163
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 2, topk time = 0.192749
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 3, topk time = 0.193158
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 4, topk time = 0.194182
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 5, topk time = 0.193976
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 6, topk time = 0.195324
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 7, topk time = 0.195099
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 8, topk time = 0.19616
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 200, topk time = 0.208436
N = 65536, dim_origin = 512, dim_k = 16, max_iter = 2, topk time = 0.20499
N = 65536, dim_origin = 512, dim_k = 16, max_iter = 3, topk time = 0.207595
N = 65536, dim_origin = 512, dim_k = 16, max_iter = 4, topk time = 0.223826
N = 65536, dim_origin = 512, dim_k = 16, max_iter = 5, topk time = 0.277222
N = 65536, dim_origin = 512, dim_k = 16, max_iter = 6, topk time = 0.295414
N = 65536, dim_origin = 512, dim_k = 16, max_iter = 7, topk time = 0.317093
N = 65536, dim_origin = 512, dim_k = 16, max_iter = 8, topk time = 0.334386
N = 65536, dim_origin = 512, dim_k = 16, max_iter = 200, topk time = 0.368458
N = 65536, dim_origin = 512, dim_k = 32, max_iter = 2, topk time = 0.216775
N = 65536, dim_origin = 512, dim_k = 32, max_iter = 3, topk time = 0.219227
N = 65536, dim_origin = 512, dim_k = 32, max_iter = 4, topk time = 0.263366
N = 65536, dim_origin = 512, dim_k = 32, max_iter = 5, topk time = 0.277531
N = 65536, dim_origin = 512, dim_k = 32, max_iter = 6, topk time = 0.302142
N = 65536, dim_origin = 512, dim_k = 32, max_iter = 7, topk time = 0.329357
N = 65536, dim_origin = 512, dim_k = 32, max_iter = 8, topk time = 0.346437
N = 65536, dim_origin = 512, dim_k = 32, max_iter = 200, topk time = 0.380521
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 2, topk time = 0.239668
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 3, topk time = 0.254209
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 4, topk time = 0.26545
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 5, topk time = 0.290408
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 6, topk time = 0.312637
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 7, topk time = 0.335273
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 8, topk time = 0.351815
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 200, topk time = 0.384636
N = 65536, dim_origin = 512, dim_k = 96, max_iter = 2, topk time = 0.264744
N = 65536, dim_origin = 512, dim_k = 96, max_iter = 3, topk time = 0.265655
N = 65536, dim_origin = 512, dim_k = 96, max_iter = 4, topk time = 0.278473
N = 65536, dim_origin = 512, dim_k = 96, max_iter = 5, topk time = 0.296777
N = 65536, dim_origin = 512, dim_k = 96, max_iter = 6, topk time = 0.317949
N = 65536, dim_origin = 512, dim_k = 96, max_iter = 7, topk time = 0.342607
N = 65536, dim_origin = 512, dim_k = 96, max_iter = 8, topk time = 0.359419
N = 65536, dim_origin = 512, dim_k = 96, max_iter = 200, topk time = 0.392514
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 2, topk time = 0.290681
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 3, topk time = 0.292266
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 4, topk time = 0.292128
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 5, topk time = 0.301614
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 6, topk time = 0.322381
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 7, topk time = 0.341361
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 8, topk time = 0.357503
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 200, topk time = 0.391101
N = 65536, dim_origin = 768, dim_k = 16, max_iter = 2, topk time = 0.300036
N = 65536, dim_origin = 768, dim_k = 16, max_iter = 3, topk time = 0.302701
N = 65536, dim_origin = 768, dim_k = 16, max_iter = 4, topk time = 0.310045
N = 65536, dim_origin = 768, dim_k = 16, max_iter = 5, topk time = 0.383697
N = 65536, dim_origin = 768, dim_k = 16, max_iter = 6, topk time = 0.448513
N = 65536, dim_origin = 768, dim_k = 16, max_iter = 7, topk time = 0.467527
N = 65536, dim_origin = 768, dim_k = 16, max_iter = 8, topk time = 0.497474
N = 65536, dim_origin = 768, dim_k = 16, max_iter = 200, topk time = 0.563617
N = 65536, dim_origin = 768, dim_k = 32, max_iter = 2, topk time = 0.311813
N = 65536, dim_origin = 768, dim_k = 32, max_iter = 3, topk time = 0.314924
N = 65536, dim_origin = 768, dim_k = 32, max_iter = 4, topk time = 0.353773
N = 65536, dim_origin = 768, dim_k = 32, max_iter = 5, topk time = 0.423027
N = 65536, dim_origin = 768, dim_k = 32, max_iter = 6, topk time = 0.437926
N = 65536, dim_origin = 768, dim_k = 32, max_iter = 7, topk time = 0.47144
N = 65536, dim_origin = 768, dim_k = 32, max_iter = 8, topk time = 0.497118
N = 65536, dim_origin = 768, dim_k = 32, max_iter = 200, topk time = 0.558756
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 2, topk time = 0.334389
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 3, topk time = 0.339621
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 4, topk time = 0.400923
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 5, topk time = 0.414366
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 6, topk time = 0.451404
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 7, topk time = 0.477616
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 8, topk time = 0.501579
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 200, topk time = 0.562715
N = 65536, dim_origin = 768, dim_k = 96, max_iter = 2, topk time = 0.357265
N = 65536, dim_origin = 768, dim_k = 96, max_iter = 3, topk time = 0.375885
N = 65536, dim_origin = 768, dim_k = 96, max_iter = 4, topk time = 0.387294
N = 65536, dim_origin = 768, dim_k = 96, max_iter = 5, topk time = 0.420432
N = 65536, dim_origin = 768, dim_k = 96, max_iter = 6, topk time = 0.451298
N = 65536, dim_origin = 768, dim_k = 96, max_iter = 7, topk time = 0.477952
N = 65536, dim_origin = 768, dim_k = 96, max_iter = 8, topk time = 0.501605
N = 65536, dim_origin = 768, dim_k = 96, max_iter = 200, topk time = 0.56091
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 2, topk time = 0.381065
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 3, topk time = 0.39019
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 4, topk time = 0.400266
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 5, topk time = 0.436901
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 6, topk time = 0.4627
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 7, topk time = 0.489885
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 8, topk time = 0.513046
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 200, topk time = 0.574463
N = 262144, dim_origin = 256, dim_k = 16, max_iter = 2, topk time = 0.41823
N = 262144, dim_origin = 256, dim_k = 16, max_iter = 3, topk time = 0.482688
N = 262144, dim_origin = 256, dim_k = 16, max_iter = 4, topk time = 0.607614
N = 262144, dim_origin = 256, dim_k = 16, max_iter = 5, topk time = 0.65568
N = 262144, dim_origin = 256, dim_k = 16, max_iter = 6, topk time = 0.710993
N = 262144, dim_origin = 256, dim_k = 16, max_iter = 7, topk time = 0.755853
N = 262144, dim_origin = 256, dim_k = 16, max_iter = 8, topk time = 0.788675
N = 262144, dim_origin = 256, dim_k = 16, max_iter = 200, topk time = 0.83727
N = 262144, dim_origin = 256, dim_k = 32, max_iter = 2, topk time = 0.462863
N = 262144, dim_origin = 256, dim_k = 32, max_iter = 3, topk time = 0.564323
N = 262144, dim_origin = 256, dim_k = 32, max_iter = 4, topk time = 0.598514
N = 262144, dim_origin = 256, dim_k = 32, max_iter = 5, topk time = 0.65955
N = 262144, dim_origin = 256, dim_k = 32, max_iter = 6, topk time = 0.710369
N = 262144, dim_origin = 256, dim_k = 32, max_iter = 7, topk time = 0.752584
N = 262144, dim_origin = 256, dim_k = 32, max_iter = 8, topk time = 0.798379
N = 262144, dim_origin = 256, dim_k = 32, max_iter = 200, topk time = 0.845877
N = 262144, dim_origin = 256, dim_k = 64, max_iter = 2, topk time = 0.560163
N = 262144, dim_origin = 256, dim_k = 64, max_iter = 3, topk time = 0.559927
N = 262144, dim_origin = 256, dim_k = 64, max_iter = 4, topk time = 0.607198
N = 262144, dim_origin = 256, dim_k = 64, max_iter = 5, topk time = 0.613246
N = 262144, dim_origin = 256, dim_k = 64, max_iter = 6, topk time = 0.657756
N = 262144, dim_origin = 256, dim_k = 64, max_iter = 7, topk time = 0.695521
N = 262144, dim_origin = 256, dim_k = 64, max_iter = 8, topk time = 0.729756
N = 262144, dim_origin = 256, dim_k = 64, max_iter = 200, topk time = 0.861617
N = 262144, dim_origin = 256, dim_k = 96, max_iter = 2, topk time = 0.656934
N = 262144, dim_origin = 256, dim_k = 96, max_iter = 3, topk time = 0.65566
N = 262144, dim_origin = 256, dim_k = 96, max_iter = 4, topk time = 0.654896
N = 262144, dim_origin = 256, dim_k = 96, max_iter = 5, topk time = 0.686383
N = 262144, dim_origin = 256, dim_k = 96, max_iter = 6, topk time = 0.707356
N = 262144, dim_origin = 256, dim_k = 96, max_iter = 7, topk time = 0.722462
N = 262144, dim_origin = 256, dim_k = 96, max_iter = 8, topk time = 0.751965
N = 262144, dim_origin = 256, dim_k = 96, max_iter = 200, topk time = 0.854586
N = 262144, dim_origin = 256, dim_k = 128, max_iter = 2, topk time = 0.750265
N = 262144, dim_origin = 256, dim_k = 128, max_iter = 3, topk time = 0.7503
N = 262144, dim_origin = 256, dim_k = 128, max_iter = 4, topk time = 0.750473
N = 262144, dim_origin = 256, dim_k = 128, max_iter = 5, topk time = 0.750741
N = 262144, dim_origin = 256, dim_k = 128, max_iter = 6, topk time = 0.750821
N = 262144, dim_origin = 256, dim_k = 128, max_iter = 7, topk time = 0.750227
N = 262144, dim_origin = 256, dim_k = 128, max_iter = 8, topk time = 0.761078
N = 262144, dim_origin = 256, dim_k = 128, max_iter = 200, topk time = 0.815456
N = 262144, dim_origin = 512, dim_k = 16, max_iter = 2, topk time = 0.787188
N = 262144, dim_origin = 512, dim_k = 16, max_iter = 3, topk time = 0.789532
N = 262144, dim_origin = 512, dim_k = 16, max_iter = 4, topk time = 0.896323
N = 262144, dim_origin = 512, dim_k = 16, max_iter = 5, topk time = 1.11443
N = 262144, dim_origin = 512, dim_k = 16, max_iter = 6, topk time = 1.19139
N = 262144, dim_origin = 512, dim_k = 16, max_iter = 7, topk time = 1.29299
N = 262144, dim_origin = 512, dim_k = 16, max_iter = 8, topk time = 1.36621
N = 262144, dim_origin = 512, dim_k = 16, max_iter = 200, topk time = 1.48723
N = 262144, dim_origin = 512, dim_k = 32, max_iter = 2, topk time = 0.829586
N = 262144, dim_origin = 512, dim_k = 32, max_iter = 3, topk time = 0.834039
N = 262144, dim_origin = 512, dim_k = 32, max_iter = 4, topk time = 1.04522
N = 262144, dim_origin = 512, dim_k = 32, max_iter = 5, topk time = 1.11527
N = 262144, dim_origin = 512, dim_k = 32, max_iter = 6, topk time = 1.22676
N = 262144, dim_origin = 512, dim_k = 32, max_iter = 7, topk time = 1.31008
N = 262144, dim_origin = 512, dim_k = 32, max_iter = 8, topk time = 1.37997
N = 262144, dim_origin = 512, dim_k = 32, max_iter = 200, topk time = 1.51089
N = 262144, dim_origin = 512, dim_k = 64, max_iter = 2, topk time = 0.919073
N = 262144, dim_origin = 512, dim_k = 64, max_iter = 3, topk time = 0.99364
N = 262144, dim_origin = 512, dim_k = 64, max_iter = 4, topk time = 1.03292
N = 262144, dim_origin = 512, dim_k = 64, max_iter = 5, topk time = 1.13728
N = 262144, dim_origin = 512, dim_k = 64, max_iter = 6, topk time = 1.27495
N = 262144, dim_origin = 512, dim_k = 64, max_iter = 7, topk time = 1.35701
N = 262144, dim_origin = 512, dim_k = 64, max_iter = 8, topk time = 1.41219
N = 262144, dim_origin = 512, dim_k = 64, max_iter = 200, topk time = 1.54346
N = 262144, dim_origin = 512, dim_k = 96, max_iter = 2, topk time = 1.01531
N = 262144, dim_origin = 512, dim_k = 96, max_iter = 3, topk time = 1.03393
N = 262144, dim_origin = 512, dim_k = 96, max_iter = 4, topk time = 1.11633
N = 262144, dim_origin = 512, dim_k = 96, max_iter = 5, topk time = 1.19515
N = 262144, dim_origin = 512, dim_k = 96, max_iter = 6, topk time = 1.34892
N = 262144, dim_origin = 512, dim_k = 96, max_iter = 7, topk time = 1.43122
N = 262144, dim_origin = 512, dim_k = 96, max_iter = 8, topk time = 1.47503
N = 262144, dim_origin = 512, dim_k = 96, max_iter = 200, topk time = 1.58699
N = 262144, dim_origin = 512, dim_k = 128, max_iter = 2, topk time = 1.11945
N = 262144, dim_origin = 512, dim_k = 128, max_iter = 3, topk time = 1.12045
N = 262144, dim_origin = 512, dim_k = 128, max_iter = 4, topk time = 1.11203
N = 262144, dim_origin = 512, dim_k = 128, max_iter = 5, topk time = 1.19376
N = 262144, dim_origin = 512, dim_k = 128, max_iter = 6, topk time = 1.28085
N = 262144, dim_origin = 512, dim_k = 128, max_iter = 7, topk time = 1.35971
N = 262144, dim_origin = 512, dim_k = 128, max_iter = 8, topk time = 1.42688
N = 262144, dim_origin = 512, dim_k = 128, max_iter = 200, topk time = 1.55892
N = 262144, dim_origin = 768, dim_k = 16, max_iter = 2, topk time = 1.15571
N = 262144, dim_origin = 768, dim_k = 16, max_iter = 3, topk time = 1.158
N = 262144, dim_origin = 768, dim_k = 16, max_iter = 4, topk time = 1.1829
N = 262144, dim_origin = 768, dim_k = 16, max_iter = 5, topk time = 1.48273
N = 262144, dim_origin = 768, dim_k = 16, max_iter = 6, topk time = 1.74748
N = 262144, dim_origin = 768, dim_k = 16, max_iter = 7, topk time = 1.82322
N = 262144, dim_origin = 768, dim_k = 16, max_iter = 8, topk time = 1.92658
N = 262144, dim_origin = 768, dim_k = 16, max_iter = 200, topk time = 2.15657
N = 262144, dim_origin = 768, dim_k = 32, max_iter = 2, topk time = 1.20118
N = 262144, dim_origin = 768, dim_k = 32, max_iter = 3, topk time = 1.20398
N = 262144, dim_origin = 768, dim_k = 32, max_iter = 4, topk time = 1.34781
N = 262144, dim_origin = 768, dim_k = 32, max_iter = 5, topk time = 1.65862
N = 262144, dim_origin = 768, dim_k = 32, max_iter = 6, topk time = 1.72951
N = 262144, dim_origin = 768, dim_k = 32, max_iter = 7, topk time = 1.87161
N = 262144, dim_origin = 768, dim_k = 32, max_iter = 8, topk time = 1.97536
N = 262144, dim_origin = 768, dim_k = 32, max_iter = 200, topk time = 2.1986
N = 262144, dim_origin = 768, dim_k = 64, max_iter = 2, topk time = 1.28752
N = 262144, dim_origin = 768, dim_k = 64, max_iter = 3, topk time = 1.29437
N = 262144, dim_origin = 768, dim_k = 64, max_iter = 4, topk time = 1.5645
N = 262144, dim_origin = 768, dim_k = 64, max_iter = 5, topk time = 1.62004
N = 262144, dim_origin = 768, dim_k = 64, max_iter = 6, topk time = 1.82112
N = 262144, dim_origin = 768, dim_k = 64, max_iter = 7, topk time = 1.91236
N = 262144, dim_origin = 768, dim_k = 64, max_iter = 8, topk time = 2.00685
N = 262144, dim_origin = 768, dim_k = 64, max_iter = 200, topk time = 2.23072
N = 262144, dim_origin = 768, dim_k = 96, max_iter = 2, topk time = 1.37776
N = 262144, dim_origin = 768, dim_k = 96, max_iter = 3, topk time = 1.46487
N = 262144, dim_origin = 768, dim_k = 96, max_iter = 4, topk time = 1.50186
N = 262144, dim_origin = 768, dim_k = 96, max_iter = 5, topk time = 1.70217
N = 262144, dim_origin = 768, dim_k = 96, max_iter = 6, topk time = 1.8416
N = 262144, dim_origin = 768, dim_k = 96, max_iter = 7, topk time = 1.96483
N = 262144, dim_origin = 768, dim_k = 96, max_iter = 8, topk time = 2.06497
N = 262144, dim_origin = 768, dim_k = 96, max_iter = 200, topk time = 2.30967
N = 262144, dim_origin = 768, dim_k = 128, max_iter = 2, topk time = 1.46811
N = 262144, dim_origin = 768, dim_k = 128, max_iter = 3, topk time = 1.53142
N = 262144, dim_origin = 768, dim_k = 128, max_iter = 4, topk time = 1.57772
N = 262144, dim_origin = 768, dim_k = 128, max_iter = 5, topk time = 1.75067
N = 262144, dim_origin = 768, dim_k = 128, max_iter = 6, topk time = 1.86637
N = 262144, dim_origin = 768, dim_k = 128, max_iter = 7, topk time = 1.97704
N = 262144, dim_origin = 768, dim_k = 128, max_iter = 8, topk time = 2.05518
N = 262144, dim_origin = 768, dim_k = 128, max_iter = 200, topk time = 2.27635
N = 1048576, dim_origin = 256, dim_k = 16, max_iter = 2, topk time = 1.64421
N = 1048576, dim_origin = 256, dim_k = 16, max_iter = 3, topk time = 1.93702
N = 1048576, dim_origin = 256, dim_k = 16, max_iter = 4, topk time = 2.46399
N = 1048576, dim_origin = 256, dim_k = 16, max_iter = 5, topk time = 2.65528
N = 1048576, dim_origin = 256, dim_k = 16, max_iter = 6, topk time = 2.84876
N = 1048576, dim_origin = 256, dim_k = 16, max_iter = 7, topk time = 2.99441
N = 1048576, dim_origin = 256, dim_k = 16, max_iter = 8, topk time = 3.1185
N = 1048576, dim_origin = 256, dim_k = 16, max_iter = 200, topk time = 3.27865
N = 1048576, dim_origin = 256, dim_k = 32, max_iter = 2, topk time = 1.822
N = 1048576, dim_origin = 256, dim_k = 32, max_iter = 3, topk time = 2.2434
N = 1048576, dim_origin = 256, dim_k = 32, max_iter = 4, topk time = 2.49603
N = 1048576, dim_origin = 256, dim_k = 32, max_iter = 5, topk time = 2.75302
N = 1048576, dim_origin = 256, dim_k = 32, max_iter = 6, topk time = 2.93994
N = 1048576, dim_origin = 256, dim_k = 32, max_iter = 7, topk time = 3.08696
N = 1048576, dim_origin = 256, dim_k = 32, max_iter = 8, topk time = 3.19635
N = 1048576, dim_origin = 256, dim_k = 32, max_iter = 200, topk time = 3.37161
N = 1048576, dim_origin = 256, dim_k = 64, max_iter = 2, topk time = 2.21736
N = 1048576, dim_origin = 256, dim_k = 64, max_iter = 3, topk time = 2.21601
N = 1048576, dim_origin = 256, dim_k = 64, max_iter = 4, topk time = 2.43826
N = 1048576, dim_origin = 256, dim_k = 64, max_iter = 5, topk time = 2.77007
N = 1048576, dim_origin = 256, dim_k = 64, max_iter = 6, topk time = 2.94132
N = 1048576, dim_origin = 256, dim_k = 64, max_iter = 7, topk time = 3.08602
N = 1048576, dim_origin = 256, dim_k = 64, max_iter = 8, topk time = 3.18543
N = 1048576, dim_origin = 256, dim_k = 64, max_iter = 200, topk time = 3.36842
N = 1048576, dim_origin = 256, dim_k = 96, max_iter = 2, topk time = 2.60199
N = 1048576, dim_origin = 256, dim_k = 96, max_iter = 3, topk time = 2.60099
N = 1048576, dim_origin = 256, dim_k = 96, max_iter = 4, topk time = 2.59019
N = 1048576, dim_origin = 256, dim_k = 96, max_iter = 5, topk time = 2.76159
N = 1048576, dim_origin = 256, dim_k = 96, max_iter = 6, topk time = 2.99921
N = 1048576, dim_origin = 256, dim_k = 96, max_iter = 7, topk time = 3.1717
N = 1048576, dim_origin = 256, dim_k = 96, max_iter = 8, topk time = 3.27312
N = 1048576, dim_origin = 256, dim_k = 96, max_iter = 200, topk time = 3.44739
N = 1048576, dim_origin = 256, dim_k = 128, max_iter = 2, topk time = 2.97763
N = 1048576, dim_origin = 256, dim_k = 128, max_iter = 3, topk time = 2.97544
N = 1048576, dim_origin = 256, dim_k = 128, max_iter = 4, topk time = 2.97302
N = 1048576, dim_origin = 256, dim_k = 128, max_iter = 5, topk time = 2.97463
N = 1048576, dim_origin = 256, dim_k = 128, max_iter = 6, topk time = 2.96569
N = 1048576, dim_origin = 256, dim_k = 128, max_iter = 7, topk time = 3.09426
N = 1048576, dim_origin = 256, dim_k = 128, max_iter = 8, topk time = 3.20607
N = 1048576, dim_origin = 256, dim_k = 128, max_iter = 200, topk time = 3.39264
N = 1048576, dim_origin = 512, dim_k = 16, max_iter = 2, topk time = 3.11105
N = 1048576, dim_origin = 512, dim_k = 16, max_iter = 3, topk time = 3.11272
N = 1048576, dim_origin = 512, dim_k = 16, max_iter = 4, topk time = 3.54805
N = 1048576, dim_origin = 512, dim_k = 16, max_iter = 5, topk time = 4.53118
N = 1048576, dim_origin = 512, dim_k = 16, max_iter = 6, topk time = 4.76202
N = 1048576, dim_origin = 512, dim_k = 16, max_iter = 7, topk time = 5.12081
N = 1048576, dim_origin = 512, dim_k = 16, max_iter = 8, topk time = 5.36276
N = 1048576, dim_origin = 512, dim_k = 16, max_iter = 200, topk time = 5.83457
N = 1048576, dim_origin = 512, dim_k = 32, max_iter = 2, topk time = 3.28161
N = 1048576, dim_origin = 512, dim_k = 32, max_iter = 3, topk time = 3.28661
N = 1048576, dim_origin = 512, dim_k = 32, max_iter = 4, topk time = 4.31874
N = 1048576, dim_origin = 512, dim_k = 32, max_iter = 5, topk time = 4.54898
N = 1048576, dim_origin = 512, dim_k = 32, max_iter = 6, topk time = 4.92325
N = 1048576, dim_origin = 512, dim_k = 32, max_iter = 7, topk time = 5.20902
N = 1048576, dim_origin = 512, dim_k = 32, max_iter = 8, topk time = 5.46697
N = 1048576, dim_origin = 512, dim_k = 32, max_iter = 200, topk time = 5.92532
N = 1048576, dim_origin = 512, dim_k = 64, max_iter = 2, topk time = 3.63835
N = 1048576, dim_origin = 512, dim_k = 64, max_iter = 3, topk time = 3.96002
N = 1048576, dim_origin = 512, dim_k = 64, max_iter = 4, topk time = 4.68013
N = 1048576, dim_origin = 512, dim_k = 64, max_iter = 5, topk time = 5.16188
N = 1048576, dim_origin = 512, dim_k = 64, max_iter = 6, topk time = 5.22402
N = 1048576, dim_origin = 512, dim_k = 64, max_iter = 7, topk time = 5.3535
N = 1048576, dim_origin = 512, dim_k = 64, max_iter = 8, topk time = 5.56456
N = 1048576, dim_origin = 512, dim_k = 64, max_iter = 200, topk time = 5.99765
N = 1048576, dim_origin = 512, dim_k = 96, max_iter = 2, topk time = 4.01672
N = 1048576, dim_origin = 512, dim_k = 96, max_iter = 3, topk time = 4.07455
N = 1048576, dim_origin = 512, dim_k = 96, max_iter = 4, topk time = 4.49392
N = 1048576, dim_origin = 512, dim_k = 96, max_iter = 5, topk time = 4.8165
N = 1048576, dim_origin = 512, dim_k = 96, max_iter = 6, topk time = 5.13289
N = 1048576, dim_origin = 512, dim_k = 96, max_iter = 7, topk time = 5.40379
N = 1048576, dim_origin = 512, dim_k = 96, max_iter = 8, topk time = 5.62056
N = 1048576, dim_origin = 512, dim_k = 96, max_iter = 200, topk time = 6.0843
N = 1048576, dim_origin = 512, dim_k = 128, max_iter = 2, topk time = 4.42991
N = 1048576, dim_origin = 512, dim_k = 128, max_iter = 3, topk time = 4.42931
N = 1048576, dim_origin = 512, dim_k = 128, max_iter = 4, topk time = 4.40928
N = 1048576, dim_origin = 512, dim_k = 128, max_iter = 5, topk time = 4.72549
N = 1048576, dim_origin = 512, dim_k = 128, max_iter = 6, topk time = 5.11684
N = 1048576, dim_origin = 512, dim_k = 128, max_iter = 7, topk time = 5.43363
N = 1048576, dim_origin = 512, dim_k = 128, max_iter = 8, topk time = 5.67516
N = 1048576, dim_origin = 512, dim_k = 128, max_iter = 200, topk time = 6.11752
N = 1048576, dim_origin = 768, dim_k = 16, max_iter = 2, topk time = 4.57415
N = 1048576, dim_origin = 768, dim_k = 16, max_iter = 3, topk time = 4.57733
N = 1048576, dim_origin = 768, dim_k = 16, max_iter = 4, topk time = 4.85548
N = 1048576, dim_origin = 768, dim_k = 16, max_iter = 5, topk time = 6.20493
N = 1048576, dim_origin = 768, dim_k = 16, max_iter = 6, topk time = 7.07847
N = 1048576, dim_origin = 768, dim_k = 16, max_iter = 7, topk time = 7.25338
N = 1048576, dim_origin = 768, dim_k = 16, max_iter = 8, topk time = 7.64053
N = 1048576, dim_origin = 768, dim_k = 16, max_iter = 200, topk time = 8.54161
N = 1048576, dim_origin = 768, dim_k = 32, max_iter = 2, topk time = 4.75307
N = 1048576, dim_origin = 768, dim_k = 32, max_iter = 3, topk time = 4.7568
N = 1048576, dim_origin = 768, dim_k = 32, max_iter = 4, topk time = 5.55239
N = 1048576, dim_origin = 768, dim_k = 32, max_iter = 5, topk time = 6.76413
N = 1048576, dim_origin = 768, dim_k = 32, max_iter = 6, topk time = 6.934
N = 1048576, dim_origin = 768, dim_k = 32, max_iter = 7, topk time = 7.4201
N = 1048576, dim_origin = 768, dim_k = 32, max_iter = 8, topk time = 7.83319
N = 1048576, dim_origin = 768, dim_k = 32, max_iter = 200, topk time = 8.6898
N = 1048576, dim_origin = 768, dim_k = 64, max_iter = 2, topk time = 5.09861
N = 1048576, dim_origin = 768, dim_k = 64, max_iter = 3, topk time = 5.20783
N = 1048576, dim_origin = 768, dim_k = 64, max_iter = 4, topk time = 6.54124
N = 1048576, dim_origin = 768, dim_k = 64, max_iter = 5, topk time = 6.7163
N = 1048576, dim_origin = 768, dim_k = 64, max_iter = 6, topk time = 7.35154
N = 1048576, dim_origin = 768, dim_k = 64, max_iter = 7, topk time = 7.79756
N = 1048576, dim_origin = 768, dim_k = 64, max_iter = 8, topk time = 8.07453
N = 1048576, dim_origin = 768, dim_k = 64, max_iter = 200, topk time = 8.88894
N = 1048576, dim_origin = 768, dim_k = 96, max_iter = 2, topk time = 5.45641
N = 1048576, dim_origin = 768, dim_k = 96, max_iter = 3, topk time = 5.96362
N = 1048576, dim_origin = 768, dim_k = 96, max_iter = 4, topk time = 6.2261
N = 1048576, dim_origin = 768, dim_k = 96, max_iter = 5, topk time = 6.77688
N = 1048576, dim_origin = 768, dim_k = 96, max_iter = 6, topk time = 7.26728
N = 1048576, dim_origin = 768, dim_k = 96, max_iter = 7, topk time = 7.64139
N = 1048576, dim_origin = 768, dim_k = 96, max_iter = 8, topk time = 8.03326
N = 1048576, dim_origin = 768, dim_k = 96, max_iter = 200, topk time = 8.88663
N = 1048576, dim_origin = 768, dim_k = 128, max_iter = 2, topk time = 5.81476
N = 1048576, dim_origin = 768, dim_k = 128, max_iter = 3, topk time = 6.07118
N = 1048576, dim_origin = 768, dim_k = 128, max_iter = 4, topk time = 6.35205
N = 1048576, dim_origin = 768, dim_k = 128, max_iter = 5, topk time = 7.02201
N = 1048576, dim_origin = 768, dim_k = 128, max_iter = 6, topk time = 7.39928
N = 1048576, dim_origin = 768, dim_k = 128, max_iter = 7, topk time = 7.83615
N = 1048576, dim_origin = 768, dim_k = 128, max_iter = 8, topk time = 8.22726
N = 1048576, dim_origin = 768, dim_k = 128, max_iter = 200, topk time = 9.10688


==> ipynb/output2000.txt <==
N = 16384, dim_origin = 256, dim_k = 16, max_iter = 2, topk time = 0.0354502
N = 16384, dim_origin = 256, dim_k = 16, max_iter = 3, topk time = 0.037669
N = 16384, dim_origin = 256, dim_k = 16, max_iter = 4, topk time = 0.0450285
N = 16384, dim_origin = 256, dim_k = 16, max_iter = 5, topk time = 0.0477708
N = 16384, dim_origin = 256, dim_k = 16, max_iter = 6, topk time = 0.0512123
N = 16384, dim_origin = 256, dim_k = 16, max_iter = 7, topk time = 0.0538975
N = 16384, dim_origin = 256, dim_k = 16, max_iter = 8, topk time = 0.055919
N = 16384, dim_origin = 256, dim_k = 16, max_iter = 200, topk time = 0.0610035
N = 16384, dim_origin = 256, dim_k = 32, max_iter = 2, topk time = 0.0378242
N = 16384, dim_origin = 256, dim_k = 32, max_iter = 3, topk time = 0.0433422
N = 16384, dim_origin = 256, dim_k = 32, max_iter = 4, topk time = 0.045143
N = 16384, dim_origin = 256, dim_k = 32, max_iter = 5, topk time = 0.048607
N = 16384, dim_origin = 256, dim_k = 32, max_iter = 6, topk time = 0.0516353
N = 16384, dim_origin = 256, dim_k = 32, max_iter = 7, topk time = 0.0543585
N = 16384, dim_origin = 256, dim_k = 32, max_iter = 8, topk time = 0.0562817
N = 16384, dim_origin = 256, dim_k = 32, max_iter = 200, topk time = 0.0604575
N = 16384, dim_origin = 256, dim_k = 64, max_iter = 2, topk time = 0.0430995
N = 16384, dim_origin = 256, dim_k = 64, max_iter = 3, topk time = 0.042719
N = 16384, dim_origin = 256, dim_k = 64, max_iter = 4, topk time = 0.0455263
N = 16384, dim_origin = 256, dim_k = 64, max_iter = 5, topk time = 0.0489033
N = 16384, dim_origin = 256, dim_k = 64, max_iter = 6, topk time = 0.0517083
N = 16384, dim_origin = 256, dim_k = 64, max_iter = 7, topk time = 0.054261
N = 16384, dim_origin = 256, dim_k = 64, max_iter = 8, topk time = 0.0562447
N = 16384, dim_origin = 256, dim_k = 64, max_iter = 200, topk time = 0.0603148
N = 16384, dim_origin = 256, dim_k = 96, max_iter = 2, topk time = 0.048635
N = 16384, dim_origin = 256, dim_k = 96, max_iter = 3, topk time = 0.0483868
N = 16384, dim_origin = 256, dim_k = 96, max_iter = 4, topk time = 0.0490835
N = 16384, dim_origin = 256, dim_k = 96, max_iter = 5, topk time = 0.0489232
N = 16384, dim_origin = 256, dim_k = 96, max_iter = 6, topk time = 0.0517032
N = 16384, dim_origin = 256, dim_k = 96, max_iter = 7, topk time = 0.05408
N = 16384, dim_origin = 256, dim_k = 96, max_iter = 8, topk time = 0.056167
N = 16384, dim_origin = 256, dim_k = 96, max_iter = 200, topk time = 0.0597038
N = 16384, dim_origin = 256, dim_k = 128, max_iter = 2, topk time = 0.05379
N = 16384, dim_origin = 256, dim_k = 128, max_iter = 3, topk time = 0.0535518
N = 16384, dim_origin = 256, dim_k = 128, max_iter = 4, topk time = 0.0541102
N = 16384, dim_origin = 256, dim_k = 128, max_iter = 5, topk time = 0.0547917
N = 16384, dim_origin = 256, dim_k = 128, max_iter = 6, topk time = 0.055325
N = 16384, dim_origin = 256, dim_k = 128, max_iter = 7, topk time = 0.0558488
N = 16384, dim_origin = 256, dim_k = 128, max_iter = 8, topk time = 0.0558888
N = 16384, dim_origin = 256, dim_k = 128, max_iter = 200, topk time = 0.059601
N = 16384, dim_origin = 512, dim_k = 16, max_iter = 2, topk time = 0.0597612
N = 16384, dim_origin = 512, dim_k = 16, max_iter = 3, topk time = 0.0619505
N = 16384, dim_origin = 512, dim_k = 16, max_iter = 4, topk time = 0.0661685
N = 16384, dim_origin = 512, dim_k = 16, max_iter = 5, topk time = 0.07882
N = 16384, dim_origin = 512, dim_k = 16, max_iter = 6, topk time = 0.0833057
N = 16384, dim_origin = 512, dim_k = 16, max_iter = 7, topk time = 0.0886212
N = 16384, dim_origin = 512, dim_k = 16, max_iter = 8, topk time = 0.0927762
N = 16384, dim_origin = 512, dim_k = 16, max_iter = 200, topk time = 0.101951
N = 16384, dim_origin = 512, dim_k = 32, max_iter = 2, topk time = 0.0620632
N = 16384, dim_origin = 512, dim_k = 32, max_iter = 3, topk time = 0.065289
N = 16384, dim_origin = 512, dim_k = 32, max_iter = 4, topk time = 0.0752782
N = 16384, dim_origin = 512, dim_k = 32, max_iter = 5, topk time = 0.079223
N = 16384, dim_origin = 512, dim_k = 32, max_iter = 6, topk time = 0.0850195
N = 16384, dim_origin = 512, dim_k = 32, max_iter = 7, topk time = 0.090079
N = 16384, dim_origin = 512, dim_k = 32, max_iter = 8, topk time = 0.0942218
N = 16384, dim_origin = 512, dim_k = 32, max_iter = 200, topk time = 0.103542
N = 16384, dim_origin = 512, dim_k = 64, max_iter = 2, topk time = 0.0691012
N = 16384, dim_origin = 512, dim_k = 64, max_iter = 3, topk time = 0.0731138
N = 16384, dim_origin = 512, dim_k = 64, max_iter = 4, topk time = 0.075564
N = 16384, dim_origin = 512, dim_k = 64, max_iter = 5, topk time = 0.0810142
N = 16384, dim_origin = 512, dim_k = 64, max_iter = 6, topk time = 0.0864092
N = 16384, dim_origin = 512, dim_k = 64, max_iter = 7, topk time = 0.0909355
N = 16384, dim_origin = 512, dim_k = 64, max_iter = 8, topk time = 0.0949605
N = 16384, dim_origin = 512, dim_k = 64, max_iter = 200, topk time = 0.120311
N = 16384, dim_origin = 512, dim_k = 96, max_iter = 2, topk time = 0.075343
N = 16384, dim_origin = 512, dim_k = 96, max_iter = 3, topk time = 0.0776353
N = 16384, dim_origin = 512, dim_k = 96, max_iter = 4, topk time = 0.0786223
N = 16384, dim_origin = 512, dim_k = 96, max_iter = 5, topk time = 0.0823587
N = 16384, dim_origin = 512, dim_k = 96, max_iter = 6, topk time = 0.0872185
N = 16384, dim_origin = 512, dim_k = 96, max_iter = 7, topk time = 0.0918797
N = 16384, dim_origin = 512, dim_k = 96, max_iter = 8, topk time = 0.095592
N = 16384, dim_origin = 512, dim_k = 96, max_iter = 200, topk time = 0.104709
N = 16384, dim_origin = 512, dim_k = 128, max_iter = 2, topk time = 0.082081
N = 16384, dim_origin = 512, dim_k = 128, max_iter = 3, topk time = 0.0832158
N = 16384, dim_origin = 512, dim_k = 128, max_iter = 4, topk time = 0.0839875
N = 16384, dim_origin = 512, dim_k = 128, max_iter = 5, topk time = 0.0850945
N = 16384, dim_origin = 512, dim_k = 128, max_iter = 6, topk time = 0.0869603
N = 16384, dim_origin = 512, dim_k = 128, max_iter = 7, topk time = 0.0913912
N = 16384, dim_origin = 512, dim_k = 128, max_iter = 8, topk time = 0.095186
N = 16384, dim_origin = 512, dim_k = 128, max_iter = 200, topk time = 0.104684
N = 16384, dim_origin = 768, dim_k = 16, max_iter = 2, topk time = 0.0841777
N = 16384, dim_origin = 768, dim_k = 16, max_iter = 3, topk time = 0.0874138
N = 16384, dim_origin = 768, dim_k = 16, max_iter = 4, topk time = 0.091431
N = 16384, dim_origin = 768, dim_k = 16, max_iter = 5, topk time = 0.104319
N = 16384, dim_origin = 768, dim_k = 16, max_iter = 6, topk time = 0.117879
N = 16384, dim_origin = 768, dim_k = 16, max_iter = 7, topk time = 0.124895
N = 16384, dim_origin = 768, dim_k = 16, max_iter = 8, topk time = 0.131978
N = 16384, dim_origin = 768, dim_k = 16, max_iter = 200, topk time = 0.149612
N = 16384, dim_origin = 768, dim_k = 32, max_iter = 2, topk time = 0.0876342
N = 16384, dim_origin = 768, dim_k = 32, max_iter = 3, topk time = 0.091945
N = 16384, dim_origin = 768, dim_k = 32, max_iter = 4, topk time = 0.101591
N = 16384, dim_origin = 768, dim_k = 32, max_iter = 5, topk time = 0.116639
N = 16384, dim_origin = 768, dim_k = 32, max_iter = 6, topk time = 0.120201
N = 16384, dim_origin = 768, dim_k = 32, max_iter = 7, topk time = 0.127735
N = 16384, dim_origin = 768, dim_k = 32, max_iter = 8, topk time = 0.133871
N = 16384, dim_origin = 768, dim_k = 32, max_iter = 200, topk time = 0.204106
N = 16384, dim_origin = 768, dim_k = 64, max_iter = 2, topk time = 0.0943015
N = 16384, dim_origin = 768, dim_k = 64, max_iter = 3, topk time = 0.100301
N = 16384, dim_origin = 768, dim_k = 64, max_iter = 4, topk time = 0.111926
N = 16384, dim_origin = 768, dim_k = 64, max_iter = 5, topk time = 0.115339
N = 16384, dim_origin = 768, dim_k = 64, max_iter = 6, topk time = 0.12354
N = 16384, dim_origin = 768, dim_k = 64, max_iter = 7, topk time = 0.129639
N = 16384, dim_origin = 768, dim_k = 64, max_iter = 8, topk time = 0.135582
N = 16384, dim_origin = 768, dim_k = 64, max_iter = 200, topk time = 0.152683
N = 16384, dim_origin = 768, dim_k = 96, max_iter = 2, topk time = 0.101098
N = 16384, dim_origin = 768, dim_k = 96, max_iter = 3, topk time = 0.107981
N = 16384, dim_origin = 768, dim_k = 96, max_iter = 4, topk time = 0.109764
N = 16384, dim_origin = 768, dim_k = 96, max_iter = 5, topk time = 0.116649
N = 16384, dim_origin = 768, dim_k = 96, max_iter = 6, topk time = 0.123439
N = 16384, dim_origin = 768, dim_k = 96, max_iter = 7, topk time = 0.129519
N = 16384, dim_origin = 768, dim_k = 96, max_iter = 8, topk time = 0.1353
N = 16384, dim_origin = 768, dim_k = 96, max_iter = 200, topk time = 0.150827
N = 16384, dim_origin = 768, dim_k = 128, max_iter = 2, topk time = 0.107249
N = 16384, dim_origin = 768, dim_k = 128, max_iter = 3, topk time = 0.111574
N = 16384, dim_origin = 768, dim_k = 128, max_iter = 4, topk time = 0.112759
N = 16384, dim_origin = 768, dim_k = 128, max_iter = 5, topk time = 0.119224
N = 16384, dim_origin = 768, dim_k = 128, max_iter = 6, topk time = 0.124504
N = 16384, dim_origin = 768, dim_k = 128, max_iter = 7, topk time = 0.130615
N = 16384, dim_origin = 768, dim_k = 128, max_iter = 8, topk time = 0.136046
N = 16384, dim_origin = 768, dim_k = 128, max_iter = 200, topk time = 0.151521
N = 65536, dim_origin = 256, dim_k = 16, max_iter = 2, topk time = 0.111342
N = 65536, dim_origin = 256, dim_k = 16, max_iter = 3, topk time = 0.119116
N = 65536, dim_origin = 256, dim_k = 16, max_iter = 4, topk time = 0.15245
N = 65536, dim_origin = 256, dim_k = 16, max_iter = 5, topk time = 0.158955
N = 65536, dim_origin = 256, dim_k = 16, max_iter = 6, topk time = 0.171794
N = 65536, dim_origin = 256, dim_k = 16, max_iter = 7, topk time = 0.184804
N = 65536, dim_origin = 256, dim_k = 16, max_iter = 8, topk time = 0.193045
N = 65536, dim_origin = 256, dim_k = 16, max_iter = 200, topk time = 0.205766
N = 65536, dim_origin = 256, dim_k = 32, max_iter = 2, topk time = 0.122744
N = 65536, dim_origin = 256, dim_k = 32, max_iter = 3, topk time = 0.140224
N = 65536, dim_origin = 256, dim_k = 32, max_iter = 4, topk time = 0.149635
N = 65536, dim_origin = 256, dim_k = 32, max_iter = 5, topk time = 0.164317
N = 65536, dim_origin = 256, dim_k = 32, max_iter = 6, topk time = 0.176223
N = 65536, dim_origin = 256, dim_k = 32, max_iter = 7, topk time = 0.186354
N = 65536, dim_origin = 256, dim_k = 32, max_iter = 8, topk time = 0.193748
N = 65536, dim_origin = 256, dim_k = 32, max_iter = 200, topk time = 0.205854
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 2, topk time = 0.147991
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 3, topk time = 0.147821
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 4, topk time = 0.15698
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 5, topk time = 0.170537
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 6, topk time = 0.182652
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 7, topk time = 0.192536
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 8, topk time = 0.200358
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 200, topk time = 0.212552
N = 65536, dim_origin = 256, dim_k = 96, max_iter = 2, topk time = 0.171667
N = 65536, dim_origin = 256, dim_k = 96, max_iter = 3, topk time = 0.171484
N = 65536, dim_origin = 256, dim_k = 96, max_iter = 4, topk time = 0.171505
N = 65536, dim_origin = 256, dim_k = 96, max_iter = 5, topk time = 0.171574
N = 65536, dim_origin = 256, dim_k = 96, max_iter = 6, topk time = 0.183088
N = 65536, dim_origin = 256, dim_k = 96, max_iter = 7, topk time = 0.19307
N = 65536, dim_origin = 256, dim_k = 96, max_iter = 8, topk time = 0.200817
N = 65536, dim_origin = 256, dim_k = 96, max_iter = 200, topk time = 0.213165
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 2, topk time = 0.194154
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 3, topk time = 0.193556
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 4, topk time = 0.194412
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 5, topk time = 0.195024
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 6, topk time = 0.195341
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 7, topk time = 0.1948
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 8, topk time = 0.200799
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 200, topk time = 0.213654
N = 65536, dim_origin = 512, dim_k = 16, max_iter = 2, topk time = 0.205939
N = 65536, dim_origin = 512, dim_k = 16, max_iter = 3, topk time = 0.207935
N = 65536, dim_origin = 512, dim_k = 16, max_iter = 4, topk time = 0.22875
N = 65536, dim_origin = 512, dim_k = 16, max_iter = 5, topk time = 0.281293
N = 65536, dim_origin = 512, dim_k = 16, max_iter = 6, topk time = 0.299787
N = 65536, dim_origin = 512, dim_k = 16, max_iter = 7, topk time = 0.304196
N = 65536, dim_origin = 512, dim_k = 16, max_iter = 8, topk time = 0.320808
N = 65536, dim_origin = 512, dim_k = 16, max_iter = 200, topk time = 0.353029
N = 65536, dim_origin = 512, dim_k = 32, max_iter = 2, topk time = 0.216348
N = 65536, dim_origin = 512, dim_k = 32, max_iter = 3, topk time = 0.219079
N = 65536, dim_origin = 512, dim_k = 32, max_iter = 4, topk time = 0.269505
N = 65536, dim_origin = 512, dim_k = 32, max_iter = 5, topk time = 0.284428
N = 65536, dim_origin = 512, dim_k = 32, max_iter = 6, topk time = 0.309178
N = 65536, dim_origin = 512, dim_k = 32, max_iter = 7, topk time = 0.329461
N = 65536, dim_origin = 512, dim_k = 32, max_iter = 8, topk time = 0.346449
N = 65536, dim_origin = 512, dim_k = 32, max_iter = 200, topk time = 0.38013
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 2, topk time = 0.240079
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 3, topk time = 0.254001
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 4, topk time = 0.26517
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 5, topk time = 0.290605
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 6, topk time = 0.312759
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 7, topk time = 0.332162
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 8, topk time = 0.348508
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 200, topk time = 0.381431
N = 65536, dim_origin = 512, dim_k = 96, max_iter = 2, topk time = 0.265081
N = 65536, dim_origin = 512, dim_k = 96, max_iter = 3, topk time = 0.266597
N = 65536, dim_origin = 512, dim_k = 96, max_iter = 4, topk time = 0.277816
N = 65536, dim_origin = 512, dim_k = 96, max_iter = 5, topk time = 0.296634
N = 65536, dim_origin = 512, dim_k = 96, max_iter = 6, topk time = 0.318125
N = 65536, dim_origin = 512, dim_k = 96, max_iter = 7, topk time = 0.337049
N = 65536, dim_origin = 512, dim_k = 96, max_iter = 8, topk time = 0.353126
N = 65536, dim_origin = 512, dim_k = 96, max_iter = 200, topk time = 0.386094
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 2, topk time = 0.290938
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 3, topk time = 0.291936
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 4, topk time = 0.291947
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 5, topk time = 0.299106
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 6, topk time = 0.319906
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 7, topk time = 0.338516
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 8, topk time = 0.354552
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 200, topk time = 0.387179
N = 65536, dim_origin = 768, dim_k = 16, max_iter = 2, topk time = 0.300341
N = 65536, dim_origin = 768, dim_k = 16, max_iter = 3, topk time = 0.303242
N = 65536, dim_origin = 768, dim_k = 16, max_iter = 4, topk time = 0.309594
N = 65536, dim_origin = 768, dim_k = 16, max_iter = 5, topk time = 0.380408
N = 65536, dim_origin = 768, dim_k = 16, max_iter = 6, topk time = 0.443376
N = 65536, dim_origin = 768, dim_k = 16, max_iter = 7, topk time = 0.462355
N = 65536, dim_origin = 768, dim_k = 16, max_iter = 8, topk time = 0.492371
N = 65536, dim_origin = 768, dim_k = 16, max_iter = 200, topk time = 0.55063
N = 65536, dim_origin = 768, dim_k = 32, max_iter = 2, topk time = 0.311945
N = 65536, dim_origin = 768, dim_k = 32, max_iter = 3, topk time = 0.315748
N = 65536, dim_origin = 768, dim_k = 32, max_iter = 4, topk time = 0.351063
N = 65536, dim_origin = 768, dim_k = 32, max_iter = 5, topk time = 0.418576
N = 65536, dim_origin = 768, dim_k = 32, max_iter = 6, topk time = 0.433186
N = 65536, dim_origin = 768, dim_k = 32, max_iter = 7, topk time = 0.465966
N = 65536, dim_origin = 768, dim_k = 32, max_iter = 8, topk time = 0.487372
N = 65536, dim_origin = 768, dim_k = 32, max_iter = 200, topk time = 0.548791
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 2, topk time = 0.333557
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 3, topk time = 0.339265
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 4, topk time = 0.393666
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 5, topk time = 0.406824
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 6, topk time = 0.442431
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 7, topk time = 0.467935
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 8, topk time = 0.491489
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 200, topk time = 0.553102
N = 65536, dim_origin = 768, dim_k = 96, max_iter = 2, topk time = 0.35774
N = 65536, dim_origin = 768, dim_k = 96, max_iter = 3, topk time = 0.370918
N = 65536, dim_origin = 768, dim_k = 96, max_iter = 4, topk time = 0.387213
N = 65536, dim_origin = 768, dim_k = 96, max_iter = 5, topk time = 0.420149
N = 65536, dim_origin = 768, dim_k = 96, max_iter = 6, topk time = 0.450259
N = 65536, dim_origin = 768, dim_k = 96, max_iter = 7, topk time = 0.476611
N = 65536, dim_origin = 768, dim_k = 96, max_iter = 8, topk time = 0.500394
N = 65536, dim_origin = 768, dim_k = 96, max_iter = 200, topk time = 0.560676
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 2, topk time = 0.380952
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 3, topk time = 0.386703
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 4, topk time = 0.395595
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 5, topk time = 0.429121
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 6, topk time = 0.454044
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 7, topk time = 0.480153
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 8, topk time = 0.502824
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 200, topk time = 0.564153
N = 262144, dim_origin = 256, dim_k = 16, max_iter = 2, topk time = 0.41807
N = 262144, dim_origin = 256, dim_k = 16, max_iter = 3, topk time = 0.474031
N = 262144, dim_origin = 256, dim_k = 16, max_iter = 4, topk time = 0.60195
N = 262144, dim_origin = 256, dim_k = 16, max_iter = 5, topk time = 0.649348
N = 262144, dim_origin = 256, dim_k = 16, max_iter = 6, topk time = 0.704289
N = 262144, dim_origin = 256, dim_k = 16, max_iter = 7, topk time = 0.748393
N = 262144, dim_origin = 256, dim_k = 16, max_iter = 8, topk time = 0.78115
N = 262144, dim_origin = 256, dim_k = 16, max_iter = 200, topk time = 0.829425
N = 262144, dim_origin = 256, dim_k = 32, max_iter = 2, topk time = 0.462745
N = 262144, dim_origin = 256, dim_k = 32, max_iter = 3, topk time = 0.554111
N = 262144, dim_origin = 256, dim_k = 32, max_iter = 4, topk time = 0.593361
N = 262144, dim_origin = 256, dim_k = 32, max_iter = 5, topk time = 0.65352
N = 262144, dim_origin = 256, dim_k = 32, max_iter = 6, topk time = 0.703886
N = 262144, dim_origin = 256, dim_k = 32, max_iter = 7, topk time = 0.759569
N = 262144, dim_origin = 256, dim_k = 32, max_iter = 8, topk time = 0.791014
N = 262144, dim_origin = 256, dim_k = 32, max_iter = 200, topk time = 0.838066
N = 262144, dim_origin = 256, dim_k = 64, max_iter = 2, topk time = 0.561791
N = 262144, dim_origin = 256, dim_k = 64, max_iter = 3, topk time = 0.559887
N = 262144, dim_origin = 256, dim_k = 64, max_iter = 4, topk time = 0.558109
N = 262144, dim_origin = 256, dim_k = 64, max_iter = 5, topk time = 0.603099
N = 262144, dim_origin = 256, dim_k = 64, max_iter = 6, topk time = 0.646745
N = 262144, dim_origin = 256, dim_k = 64, max_iter = 7, topk time = 0.684254
N = 262144, dim_origin = 256, dim_k = 64, max_iter = 8, topk time = 0.80484
N = 262144, dim_origin = 256, dim_k = 64, max_iter = 200, topk time = 0.85589
N = 262144, dim_origin = 256, dim_k = 96, max_iter = 2, topk time = 0.658006
N = 262144, dim_origin = 256, dim_k = 96, max_iter = 3, topk time = 0.656769
N = 262144, dim_origin = 256, dim_k = 96, max_iter = 4, topk time = 0.654985
N = 262144, dim_origin = 256, dim_k = 96, max_iter = 5, topk time = 0.655732
N = 262144, dim_origin = 256, dim_k = 96, max_iter = 6, topk time = 0.666265
N = 262144, dim_origin = 256, dim_k = 96, max_iter = 7, topk time = 0.704199
N = 262144, dim_origin = 256, dim_k = 96, max_iter = 8, topk time = 0.756065
N = 262144, dim_origin = 256, dim_k = 96, max_iter = 200, topk time = 0.856233
N = 262144, dim_origin = 256, dim_k = 128, max_iter = 2, topk time = 0.751234
N = 262144, dim_origin = 256, dim_k = 128, max_iter = 3, topk time = 0.750707
N = 262144, dim_origin = 256, dim_k = 128, max_iter = 4, topk time = 0.751157
N = 262144, dim_origin = 256, dim_k = 128, max_iter = 5, topk time = 0.750961
N = 262144, dim_origin = 256, dim_k = 128, max_iter = 6, topk time = 0.751214
N = 262144, dim_origin = 256, dim_k = 128, max_iter = 7, topk time = 0.751462
N = 262144, dim_origin = 256, dim_k = 128, max_iter = 8, topk time = 0.751023
N = 262144, dim_origin = 256, dim_k = 128, max_iter = 200, topk time = 0.82053
N = 262144, dim_origin = 512, dim_k = 16, max_iter = 2, topk time = 0.787196
N = 262144, dim_origin = 512, dim_k = 16, max_iter = 3, topk time = 0.789559
N = 262144, dim_origin = 512, dim_k = 16, max_iter = 4, topk time = 0.879786
N = 262144, dim_origin = 512, dim_k = 16, max_iter = 5, topk time = 1.10343
N = 262144, dim_origin = 512, dim_k = 16, max_iter = 6, topk time = 1.17997
N = 262144, dim_origin = 512, dim_k = 16, max_iter = 7, topk time = 1.2688
N = 262144, dim_origin = 512, dim_k = 16, max_iter = 8, topk time = 1.33996
N = 262144, dim_origin = 512, dim_k = 16, max_iter = 200, topk time = 1.46766
N = 262144, dim_origin = 512, dim_k = 32, max_iter = 2, topk time = 0.829915
N = 262144, dim_origin = 512, dim_k = 32, max_iter = 3, topk time = 0.832924
N = 262144, dim_origin = 512, dim_k = 32, max_iter = 4, topk time = 1.03454
N = 262144, dim_origin = 512, dim_k = 32, max_iter = 5, topk time = 1.09371
N = 262144, dim_origin = 512, dim_k = 32, max_iter = 6, topk time = 1.19306
N = 262144, dim_origin = 512, dim_k = 32, max_iter = 7, topk time = 1.29734
N = 262144, dim_origin = 512, dim_k = 32, max_iter = 8, topk time = 1.36654
N = 262144, dim_origin = 512, dim_k = 32, max_iter = 200, topk time = 1.49597
N = 262144, dim_origin = 512, dim_k = 64, max_iter = 2, topk time = 0.919511
N = 262144, dim_origin = 512, dim_k = 64, max_iter = 3, topk time = 0.977188
N = 262144, dim_origin = 512, dim_k = 64, max_iter = 4, topk time = 1.02238
N = 262144, dim_origin = 512, dim_k = 64, max_iter = 5, topk time = 1.14123
N = 262144, dim_origin = 512, dim_k = 64, max_iter = 6, topk time = 1.25062
N = 262144, dim_origin = 512, dim_k = 64, max_iter = 7, topk time = 1.33112
N = 262144, dim_origin = 512, dim_k = 64, max_iter = 8, topk time = 1.39871
N = 262144, dim_origin = 512, dim_k = 64, max_iter = 200, topk time = 1.51354
N = 262144, dim_origin = 512, dim_k = 96, max_iter = 2, topk time = 1.01603
N = 262144, dim_origin = 512, dim_k = 96, max_iter = 3, topk time = 1.01563
N = 262144, dim_origin = 512, dim_k = 96, max_iter = 4, topk time = 1.07476
N = 262144, dim_origin = 512, dim_k = 96, max_iter = 5, topk time = 1.15558
N = 262144, dim_origin = 512, dim_k = 96, max_iter = 6, topk time = 1.28431
N = 262144, dim_origin = 512, dim_k = 96, max_iter = 7, topk time = 1.36063
N = 262144, dim_origin = 512, dim_k = 96, max_iter = 8, topk time = 1.41795
N = 262144, dim_origin = 512, dim_k = 96, max_iter = 200, topk time = 1.53752
N = 262144, dim_origin = 512, dim_k = 128, max_iter = 2, topk time = 1.12008
N = 262144, dim_origin = 512, dim_k = 128, max_iter = 3, topk time = 1.12187
N = 262144, dim_origin = 512, dim_k = 128, max_iter = 4, topk time = 1.116
N = 262144, dim_origin = 512, dim_k = 128, max_iter = 5, topk time = 1.16073
N = 262144, dim_origin = 512, dim_k = 128, max_iter = 6, topk time = 1.245
N = 262144, dim_origin = 512, dim_k = 128, max_iter = 7, topk time = 1.32616
N = 262144, dim_origin = 512, dim_k = 128, max_iter = 8, topk time = 1.39979
N = 262144, dim_origin = 512, dim_k = 128, max_iter = 200, topk time = 1.53194
N = 262144, dim_origin = 768, dim_k = 16, max_iter = 2, topk time = 1.15553
N = 262144, dim_origin = 768, dim_k = 16, max_iter = 3, topk time = 1.15826
N = 262144, dim_origin = 768, dim_k = 16, max_iter = 4, topk time = 1.1745
N = 262144, dim_origin = 768, dim_k = 16, max_iter = 5, topk time = 1.45361
N = 262144, dim_origin = 768, dim_k = 16, max_iter = 6, topk time = 1.70786
N = 262144, dim_origin = 768, dim_k = 16, max_iter = 7, topk time = 1.78369
N = 262144, dim_origin = 768, dim_k = 16, max_iter = 8, topk time = 1.8871
N = 262144, dim_origin = 768, dim_k = 16, max_iter = 200, topk time = 2.13607
N = 262144, dim_origin = 768, dim_k = 32, max_iter = 2, topk time = 1.20022
N = 262144, dim_origin = 768, dim_k = 32, max_iter = 3, topk time = 1.20451
N = 262144, dim_origin = 768, dim_k = 32, max_iter = 4, topk time = 1.32366
N = 262144, dim_origin = 768, dim_k = 32, max_iter = 5, topk time = 1.63667
N = 262144, dim_origin = 768, dim_k = 32, max_iter = 6, topk time = 1.69504
N = 262144, dim_origin = 768, dim_k = 32, max_iter = 7, topk time = 1.8298
N = 262144, dim_origin = 768, dim_k = 32, max_iter = 8, topk time = 1.93316
N = 262144, dim_origin = 768, dim_k = 32, max_iter = 200, topk time = 2.17739
N = 262144, dim_origin = 768, dim_k = 64, max_iter = 2, topk time = 1.28723
N = 262144, dim_origin = 768, dim_k = 64, max_iter = 3, topk time = 1.29329
N = 262144, dim_origin = 768, dim_k = 64, max_iter = 4, topk time = 1.53825
N = 262144, dim_origin = 768, dim_k = 64, max_iter = 5, topk time = 1.59964
N = 262144, dim_origin = 768, dim_k = 64, max_iter = 6, topk time = 1.778
N = 262144, dim_origin = 768, dim_k = 64, max_iter = 7, topk time = 1.88604
N = 262144, dim_origin = 768, dim_k = 64, max_iter = 8, topk time = 1.98601
N = 262144, dim_origin = 768, dim_k = 64, max_iter = 200, topk time = 2.20893
N = 262144, dim_origin = 768, dim_k = 96, max_iter = 2, topk time = 1.37787
N = 262144, dim_origin = 768, dim_k = 96, max_iter = 3, topk time = 1.44314
N = 262144, dim_origin = 768, dim_k = 96, max_iter = 4, topk time = 1.49975
N = 262144, dim_origin = 768, dim_k = 96, max_iter = 5, topk time = 1.67404
N = 262144, dim_origin = 768, dim_k = 96, max_iter = 6, topk time = 1.80858
N = 262144, dim_origin = 768, dim_k = 96, max_iter = 7, topk time = 1.90215
N = 262144, dim_origin = 768, dim_k = 96, max_iter = 8, topk time = 2.03818
N = 262144, dim_origin = 768, dim_k = 96, max_iter = 200, topk time = 2.28976
N = 262144, dim_origin = 768, dim_k = 128, max_iter = 2, topk time = 1.46891
N = 262144, dim_origin = 768, dim_k = 128, max_iter = 3, topk time = 1.5021
N = 262144, dim_origin = 768, dim_k = 128, max_iter = 4, topk time = 1.57538
N = 262144, dim_origin = 768, dim_k = 128, max_iter = 5, topk time = 1.73507
N = 262144, dim_origin = 768, dim_k = 128, max_iter = 6, topk time = 1.83973
N = 262144, dim_origin = 768, dim_k = 128, max_iter = 7, topk time = 1.9314
N = 262144, dim_origin = 768, dim_k = 128, max_iter = 8, topk time = 2.01954
N = 262144, dim_origin = 768, dim_k = 128, max_iter = 200, topk time = 2.24313
N = 1048576, dim_origin = 256, dim_k = 16, max_iter = 2, topk time = 1.64386
N = 1048576, dim_origin = 256, dim_k = 16, max_iter = 3, topk time = 1.91443
N = 1048576, dim_origin = 256, dim_k = 16, max_iter = 4, topk time = 2.46307
N = 1048576, dim_origin = 256, dim_k = 16, max_iter = 5, topk time = 2.63504
N = 1048576, dim_origin = 256, dim_k = 16, max_iter = 6, topk time = 2.83363
N = 1048576, dim_origin = 256, dim_k = 16, max_iter = 7, topk time = 2.98464
N = 1048576, dim_origin = 256, dim_k = 16, max_iter = 8, topk time = 3.07584
N = 1048576, dim_origin = 256, dim_k = 16, max_iter = 200, topk time = 3.24611
N = 1048576, dim_origin = 256, dim_k = 32, max_iter = 2, topk time = 1.82152
N = 1048576, dim_origin = 256, dim_k = 32, max_iter = 3, topk time = 2.21314
N = 1048576, dim_origin = 256, dim_k = 32, max_iter = 4, topk time = 2.43031
N = 1048576, dim_origin = 256, dim_k = 32, max_iter = 5, topk time = 2.68914
N = 1048576, dim_origin = 256, dim_k = 32, max_iter = 6, topk time = 2.88304
N = 1048576, dim_origin = 256, dim_k = 32, max_iter = 7, topk time = 3.02859
N = 1048576, dim_origin = 256, dim_k = 32, max_iter = 8, topk time = 3.12566
N = 1048576, dim_origin = 256, dim_k = 32, max_iter = 200, topk time = 3.27826
N = 1048576, dim_origin = 256, dim_k = 64, max_iter = 2, topk time = 2.21923
N = 1048576, dim_origin = 256, dim_k = 64, max_iter = 3, topk time = 2.21078
N = 1048576, dim_origin = 256, dim_k = 64, max_iter = 4, topk time = 2.46099
N = 1048576, dim_origin = 256, dim_k = 64, max_iter = 5, topk time = 2.75367
N = 1048576, dim_origin = 256, dim_k = 64, max_iter = 6, topk time = 2.93383
N = 1048576, dim_origin = 256, dim_k = 64, max_iter = 7, topk time = 3.0992
N = 1048576, dim_origin = 256, dim_k = 64, max_iter = 8, topk time = 3.15143
N = 1048576, dim_origin = 256, dim_k = 64, max_iter = 200, topk time = 3.31837
N = 1048576, dim_origin = 256, dim_k = 96, max_iter = 2, topk time = 2.59995
N = 1048576, dim_origin = 256, dim_k = 96, max_iter = 3, topk time = 2.59614
N = 1048576, dim_origin = 256, dim_k = 96, max_iter = 4, topk time = 2.58609
N = 1048576, dim_origin = 256, dim_k = 96, max_iter = 5, topk time = 2.68635
N = 1048576, dim_origin = 256, dim_k = 96, max_iter = 6, topk time = 2.93106
N = 1048576, dim_origin = 256, dim_k = 96, max_iter = 7, topk time = 3.09792
N = 1048576, dim_origin = 256, dim_k = 96, max_iter = 8, topk time = 3.19565
N = 1048576, dim_origin = 256, dim_k = 96, max_iter = 200, topk time = 3.38145
N = 1048576, dim_origin = 256, dim_k = 128, max_iter = 2, topk time = 2.97601
N = 1048576, dim_origin = 256, dim_k = 128, max_iter = 3, topk time = 2.97496
N = 1048576, dim_origin = 256, dim_k = 128, max_iter = 4, topk time = 2.97597
N = 1048576, dim_origin = 256, dim_k = 128, max_iter = 5, topk time = 2.97325
N = 1048576, dim_origin = 256, dim_k = 128, max_iter = 6, topk time = 2.97035
N = 1048576, dim_origin = 256, dim_k = 128, max_iter = 7, topk time = 3.02249
N = 1048576, dim_origin = 256, dim_k = 128, max_iter = 8, topk time = 3.17623
N = 1048576, dim_origin = 256, dim_k = 128, max_iter = 200, topk time = 3.36079
N = 1048576, dim_origin = 512, dim_k = 16, max_iter = 2, topk time = 3.11197
N = 1048576, dim_origin = 512, dim_k = 16, max_iter = 3, topk time = 3.11349
N = 1048576, dim_origin = 512, dim_k = 16, max_iter = 4, topk time = 3.49372
N = 1048576, dim_origin = 512, dim_k = 16, max_iter = 5, topk time = 4.49032
N = 1048576, dim_origin = 512, dim_k = 16, max_iter = 6, topk time = 4.71521
N = 1048576, dim_origin = 512, dim_k = 16, max_iter = 7, topk time = 5.07
N = 1048576, dim_origin = 512, dim_k = 16, max_iter = 8, topk time = 5.30936
N = 1048576, dim_origin = 512, dim_k = 16, max_iter = 200, topk time = 5.77806
N = 1048576, dim_origin = 512, dim_k = 32, max_iter = 2, topk time = 3.28156
N = 1048576, dim_origin = 512, dim_k = 32, max_iter = 3, topk time = 3.28363
N = 1048576, dim_origin = 512, dim_k = 32, max_iter = 4, topk time = 4.23886
N = 1048576, dim_origin = 512, dim_k = 32, max_iter = 5, topk time = 4.48436
N = 1048576, dim_origin = 512, dim_k = 32, max_iter = 6, topk time = 4.87772
N = 1048576, dim_origin = 512, dim_k = 32, max_iter = 7, topk time = 5.25905
N = 1048576, dim_origin = 512, dim_k = 32, max_iter = 8, topk time = 5.42841
N = 1048576, dim_origin = 512, dim_k = 32, max_iter = 200, topk time = 5.87249
N = 1048576, dim_origin = 512, dim_k = 64, max_iter = 2, topk time = 3.63872
N = 1048576, dim_origin = 512, dim_k = 64, max_iter = 3, topk time = 3.87033
N = 1048576, dim_origin = 512, dim_k = 64, max_iter = 4, topk time = 4.41333
N = 1048576, dim_origin = 512, dim_k = 64, max_iter = 5, topk time = 5.07338
N = 1048576, dim_origin = 512, dim_k = 64, max_iter = 6, topk time = 5.1542
N = 1048576, dim_origin = 512, dim_k = 64, max_iter = 7, topk time = 5.36258
N = 1048576, dim_origin = 512, dim_k = 64, max_iter = 8, topk time = 5.52195
N = 1048576, dim_origin = 512, dim_k = 64, max_iter = 200, topk time = 5.95229
N = 1048576, dim_origin = 512, dim_k = 96, max_iter = 2, topk time = 4.01595
N = 1048576, dim_origin = 512, dim_k = 96, max_iter = 3, topk time = 4.01746
N = 1048576, dim_origin = 512, dim_k = 96, max_iter = 4, topk time = 4.44279
N = 1048576, dim_origin = 512, dim_k = 96, max_iter = 5, topk time = 4.73659
N = 1048576, dim_origin = 512, dim_k = 96, max_iter = 6, topk time = 5.07996
N = 1048576, dim_origin = 512, dim_k = 96, max_iter = 7, topk time = 5.36112
N = 1048576, dim_origin = 512, dim_k = 96, max_iter = 8, topk time = 5.56639
N = 1048576, dim_origin = 512, dim_k = 96, max_iter = 200, topk time = 6.00878
N = 1048576, dim_origin = 512, dim_k = 128, max_iter = 2, topk time = 4.43038
N = 1048576, dim_origin = 512, dim_k = 128, max_iter = 3, topk time = 4.43142
N = 1048576, dim_origin = 512, dim_k = 128, max_iter = 4, topk time = 4.41283
N = 1048576, dim_origin = 512, dim_k = 128, max_iter = 5, topk time = 4.70004
N = 1048576, dim_origin = 512, dim_k = 128, max_iter = 6, topk time = 5.06566
N = 1048576, dim_origin = 512, dim_k = 128, max_iter = 7, topk time = 5.37761
N = 1048576, dim_origin = 512, dim_k = 128, max_iter = 8, topk time = 5.64522
N = 1048576, dim_origin = 512, dim_k = 128, max_iter = 200, topk time = 6.07499
N = 1048576, dim_origin = 768, dim_k = 16, max_iter = 2, topk time = 4.57524
N = 1048576, dim_origin = 768, dim_k = 16, max_iter = 3, topk time = 4.57723
N = 1048576, dim_origin = 768, dim_k = 16, max_iter = 4, topk time = 4.71483
N = 1048576, dim_origin = 768, dim_k = 16, max_iter = 5, topk time = 6.0778
N = 1048576, dim_origin = 768, dim_k = 16, max_iter = 6, topk time = 6.95525
N = 1048576, dim_origin = 768, dim_k = 16, max_iter = 7, topk time = 7.14786
N = 1048576, dim_origin = 768, dim_k = 16, max_iter = 8, topk time = 7.55051
N = 1048576, dim_origin = 768, dim_k = 16, max_iter = 200, topk time = 8.49472
N = 1048576, dim_origin = 768, dim_k = 32, max_iter = 2, topk time = 4.75336
N = 1048576, dim_origin = 768, dim_k = 32, max_iter = 3, topk time = 4.75708
N = 1048576, dim_origin = 768, dim_k = 32, max_iter = 4, topk time = 5.51386
N = 1048576, dim_origin = 768, dim_k = 32, max_iter = 5, topk time = 6.71446
N = 1048576, dim_origin = 768, dim_k = 32, max_iter = 6, topk time = 6.83638
N = 1048576, dim_origin = 768, dim_k = 32, max_iter = 7, topk time = 7.32005
N = 1048576, dim_origin = 768, dim_k = 32, max_iter = 8, topk time = 7.73742
N = 1048576, dim_origin = 768, dim_k = 32, max_iter = 200, topk time = 8.61059
N = 1048576, dim_origin = 768, dim_k = 64, max_iter = 2, topk time = 5.09941
N = 1048576, dim_origin = 768, dim_k = 64, max_iter = 3, topk time = 5.16583
N = 1048576, dim_origin = 768, dim_k = 64, max_iter = 4, topk time = 6.45682
N = 1048576, dim_origin = 768, dim_k = 64, max_iter = 5, topk time = 6.56588
N = 1048576, dim_origin = 768, dim_k = 64, max_iter = 6, topk time = 7.17535
N = 1048576, dim_origin = 768, dim_k = 64, max_iter = 7, topk time = 7.61637
N = 1048576, dim_origin = 768, dim_k = 64, max_iter = 8, topk time = 7.97862
N = 1048576, dim_origin = 768, dim_k = 64, max_iter = 200, topk time = 8.81796
N = 1048576, dim_origin = 768, dim_k = 96, max_iter = 2, topk time = 5.45663
N = 1048576, dim_origin = 768, dim_k = 96, max_iter = 3, topk time = 5.918
N = 1048576, dim_origin = 768, dim_k = 96, max_iter = 4, topk time = 6.13622
N = 1048576, dim_origin = 768, dim_k = 96, max_iter = 5, topk time = 6.71425
N = 1048576, dim_origin = 768, dim_k = 96, max_iter = 6, topk time = 7.2269
N = 1048576, dim_origin = 768, dim_k = 96, max_iter = 7, topk time = 7.55606
N = 1048576, dim_origin = 768, dim_k = 96, max_iter = 8, topk time = 7.93025
N = 1048576, dim_origin = 768, dim_k = 96, max_iter = 200, topk time = 8.77868
N = 1048576, dim_origin = 768, dim_k = 128, max_iter = 2, topk time = 5.81616
N = 1048576, dim_origin = 768, dim_k = 128, max_iter = 3, topk time = 5.99719
N = 1048576, dim_origin = 768, dim_k = 128, max_iter = 4, topk time = 6.28358
N = 1048576, dim_origin = 768, dim_k = 128, max_iter = 5, topk time = 6.9302
N = 1048576, dim_origin = 768, dim_k = 128, max_iter = 6, topk time = 7.2867
N = 1048576, dim_origin = 768, dim_k = 128, max_iter = 7, topk time = 7.72442
N = 1048576, dim_origin = 768, dim_k = 128, max_iter = 8, topk time = 8.12065
N = 1048576, dim_origin = 768, dim_k = 128, max_iter = 200, topk time = 9.02364


==> ipynb/output3000.txt <==
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 2, topk time = 0.0996522
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 3, topk time = 0.0994768
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 4, topk time = 0.0992013
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 5, topk time = 0.102791
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 6, topk time = 0.109308
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 7, topk time = 0.114465
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 8, topk time = 0.118045
N = 65536, dim_origin = 128, dim_k = 64, max_iter = 200, topk time = 0.123908
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 2, topk time = 0.146496
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 3, topk time = 0.14708
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 4, topk time = 0.147919
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 5, topk time = 0.160127
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 6, topk time = 0.171256
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 7, topk time = 0.180857
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 8, topk time = 0.187912
N = 65536, dim_origin = 256, dim_k = 64, max_iter = 200, topk time = 0.199975
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 2, topk time = 0.193456
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 3, topk time = 0.193681
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 4, topk time = 0.193999
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 5, topk time = 0.194061
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 6, topk time = 0.195143
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 7, topk time = 0.19584
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 8, topk time = 0.195852
N = 65536, dim_origin = 256, dim_k = 128, max_iter = 200, topk time = 0.200381
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 2, topk time = 0.193696
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 3, topk time = 0.194906
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 4, topk time = 0.200368
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 5, topk time = 0.219964
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 6, topk time = 0.234529
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 7, topk time = 0.248085
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 8, topk time = 0.258937
N = 65536, dim_origin = 384, dim_k = 64, max_iter = 200, topk time = 0.27867
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 2, topk time = 0.242143
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 3, topk time = 0.242206
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 4, topk time = 0.242769
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 5, topk time = 0.243671
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 6, topk time = 0.257512
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 7, topk time = 0.275424
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 8, topk time = 0.28773
N = 65536, dim_origin = 384, dim_k = 128, max_iter = 200, topk time = 0.310082
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 2, topk time = 0.332304
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 3, topk time = 0.333514
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 4, topk time = 0.333349
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 5, topk time = 0.334063
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 6, topk time = 0.336375
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 7, topk time = 0.33637
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 8, topk time = 0.337204
N = 65536, dim_origin = 384, dim_k = 256, max_iter = 200, topk time = 0.340503
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 2, topk time = 0.240227
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 3, topk time = 0.248295
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 4, topk time = 0.259459
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 5, topk time = 0.28405
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 6, topk time = 0.305529
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 7, topk time = 0.324507
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 8, topk time = 0.340383
N = 65536, dim_origin = 512, dim_k = 64, max_iter = 200, topk time = 0.372561
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 2, topk time = 0.290653
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 3, topk time = 0.292329
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 4, topk time = 0.292033
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 5, topk time = 0.304559
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 6, topk time = 0.325562
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 7, topk time = 0.344986
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 8, topk time = 0.361653
N = 65536, dim_origin = 512, dim_k = 128, max_iter = 200, topk time = 0.39529
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 2, topk time = 0.382225
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 3, topk time = 0.383529
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 4, topk time = 0.384145
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 5, topk time = 0.385992
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 6, topk time = 0.386984
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 7, topk time = 0.387782
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 8, topk time = 0.388655
N = 65536, dim_origin = 512, dim_k = 256, max_iter = 200, topk time = 0.396501
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 2, topk time = 0.287589
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 3, topk time = 0.306155
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 4, topk time = 0.347864
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 5, topk time = 0.370057
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 6, topk time = 0.391022
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 7, topk time = 0.414386
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 8, topk time = 0.43904
N = 65536, dim_origin = 640, dim_k = 64, max_iter = 200, topk time = 0.491931
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 2, topk time = 0.337034
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 3, topk time = 0.339128
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 4, topk time = 0.355554
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 5, topk time = 0.373838
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 6, topk time = 0.399126
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 7, topk time = 0.421426
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 8, topk time = 0.441538
N = 65536, dim_origin = 640, dim_k = 128, max_iter = 200, topk time = 0.491913
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 2, topk time = 0.43249
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 3, topk time = 0.433785
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 4, topk time = 0.435526
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 5, topk time = 0.436407
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 6, topk time = 0.43614
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 7, topk time = 0.43642
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 8, topk time = 0.449765
N = 65536, dim_origin = 640, dim_k = 256, max_iter = 200, topk time = 0.496439
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 2, topk time = 0.613687
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 3, topk time = 0.613317
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 4, topk time = 0.613765
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 5, topk time = 0.61522
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 6, topk time = 0.615836
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 7, topk time = 0.616255
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 8, topk time = 0.618113
N = 65536, dim_origin = 640, dim_k = 512, max_iter = 200, topk time = 0.62265
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 2, topk time = 0.333231
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 3, topk time = 0.338121
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 4, topk time = 0.380889
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 5, topk time = 0.397195
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 6, topk time = 0.431581
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 7, topk time = 0.45614
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 8, topk time = 0.479517
N = 65536, dim_origin = 768, dim_k = 64, max_iter = 200, topk time = 0.540423
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 2, topk time = 0.381375
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 3, topk time = 0.392659
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 4, topk time = 0.402989
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 5, topk time = 0.439904
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 6, topk time = 0.46632
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 7, topk time = 0.492234
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 8, topk time = 0.519436
N = 65536, dim_origin = 768, dim_k = 128, max_iter = 200, topk time = 0.586208
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 2, topk time = 0.48217
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 3, topk time = 0.483129
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 4, topk time = 0.484549
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 5, topk time = 0.485291
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 6, topk time = 0.483637
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 7, topk time = 0.501504
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 8, topk time = 0.521727
N = 65536, dim_origin = 768, dim_k = 256, max_iter = 200, topk time = 0.585022
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 2, topk time = 0.661539
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 3, topk time = 0.664028
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 4, topk time = 0.663965
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 5, topk time = 0.664977
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 6, topk time = 0.66748
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 7, topk time = 0.66889
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 8, topk time = 0.671036
N = 65536, dim_origin = 768, dim_k = 512, max_iter = 200, topk time = 0.68056
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 2, topk time = 0.381245
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 3, topk time = 0.398581
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 4, topk time = 0.482796
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 5, topk time = 0.487284
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 6, topk time = 0.538928
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 7, topk time = 0.574628
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 8, topk time = 0.603941
N = 65536, dim_origin = 896, dim_k = 64, max_iter = 200, topk time = 0.696232
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 2, topk time = 0.427618
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 3, topk time = 0.468328
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 4, topk time = 0.465267
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 5, topk time = 0.512156
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 6, topk time = 0.549856
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 7, topk time = 0.582952
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 8, topk time = 0.614761
N = 65536, dim_origin = 896, dim_k = 128, max_iter = 200, topk time = 0.709938
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 2, topk time = 0.526542
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 3, topk time = 0.528129
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 4, topk time = 0.532535
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 5, topk time = 0.550452
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 6, topk time = 0.567627
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 7, topk time = 0.59524
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 8, topk time = 0.622506
N = 65536, dim_origin = 896, dim_k = 256, max_iter = 200, topk time = 0.711653
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 2, topk time = 0.711263
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 3, topk time = 0.715611
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 4, topk time = 0.718845
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 5, topk time = 0.725382
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 6, topk time = 0.732226
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 7, topk time = 0.746074
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 8, topk time = 0.772735
N = 65536, dim_origin = 896, dim_k = 512, max_iter = 200, topk time = 0.789221
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 2, topk time = 0.426895
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 3, topk time = 0.439584
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 4, topk time = 0.533885
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 5, topk time = 0.554424
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 6, topk time = 0.595506
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 7, topk time = 0.640764
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 8, topk time = 0.676316
N = 65536, dim_origin = 1024, dim_k = 64, max_iter = 200, topk time = 0.785193
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 2, topk time = 0.473726
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 3, topk time = 0.524661
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 4, topk time = 0.540218
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 5, topk time = 0.576101
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 6, topk time = 0.615606
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 7, topk time = 0.653554
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 8, topk time = 0.694749
N = 65536, dim_origin = 1024, dim_k = 128, max_iter = 200, topk time = 0.802025
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 2, topk time = 0.570508
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 3, topk time = 0.575362
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 4, topk time = 0.590997
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 5, topk time = 0.608194
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 6, topk time = 0.638076
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 7, topk time = 0.670375
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 8, topk time = 0.701229
N = 65536, dim_origin = 1024, dim_k = 256, max_iter = 200, topk time = 0.808467
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 2, topk time = 0.762157
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 3, topk time = 0.766523
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 4, topk time = 0.774583
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 5, topk time = 0.782749
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 6, topk time = 0.811766
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 7, topk time = 0.84529
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 8, topk time = 0.875826
N = 65536, dim_origin = 1024, dim_k = 512, max_iter = 200, topk time = 0.85181
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 2, topk time = 0.47415
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 3, topk time = 0.495433
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 4, topk time = 0.615406
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 5, topk time = 0.663444
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 6, topk time = 0.700109
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 7, topk time = 0.733843
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 8, topk time = 0.776995
N = 65536, dim_origin = 1152, dim_k = 64, max_iter = 200, topk time = 0.912671
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 2, topk time = 0.521557
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 3, topk time = 0.599187
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 4, topk time = 0.644604
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 5, topk time = 0.680246
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 6, topk time = 0.71262
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 7, topk time = 0.7521
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 8, topk time = 0.798965
N = 65536, dim_origin = 1152, dim_k = 128, max_iter = 200, topk time = 0.927615
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 2, topk time = 0.629808
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 3, topk time = 0.651845
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 4, topk time = 0.675903
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 5, topk time = 0.704713
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 6, topk time = 0.74811
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 7, topk time = 0.798464
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 8, topk time = 0.834873
N = 65536, dim_origin = 1152, dim_k = 256, max_iter = 200, topk time = 0.96879
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 2, topk time = 0.874368
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 3, topk time = 0.893249
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 4, topk time = 0.924757
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 5, topk time = 0.954143
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 6, topk time = 0.974576
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 7, topk time = 0.98717
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 8, topk time = 0.992102
N = 65536, dim_origin = 1152, dim_k = 512, max_iter = 200, topk time = 0.973725
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 2, topk time = 0.535912
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 3, topk time = 0.59417
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 4, topk time = 0.743689
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 5, topk time = 0.83047
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 6, topk time = 0.869075
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 7, topk time = 0.907581
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 8, topk time = 0.943537
N = 65536, dim_origin = 1280, dim_k = 64, max_iter = 200, topk time = 1.11106
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 2, topk time = 0.591711
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 3, topk time = 0.710198
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 4, topk time = 0.792294
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 5, topk time = 1.08018
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 6, topk time = 0.862561
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 7, topk time = 0.907181
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 8, topk time = 0.946307
N = 65536, dim_origin = 1280, dim_k = 128, max_iter = 200, topk time = 1.10111
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 2, topk time = 0.708224
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 3, topk time = 0.777436
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 4, topk time = 0.80955
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 5, topk time = 0.831289
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 6, topk time = 0.887398
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 7, topk time = 0.935346
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 8, topk time = 0.975543
N = 65536, dim_origin = 1280, dim_k = 256, max_iter = 200, topk time = 1.13579
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 2, topk time = 0.908876
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 3, topk time = 0.975368
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 4, topk time = 1.02686
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 5, topk time = 1.05813
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 6, topk time = 1.08982
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 7, topk time = 1.10732
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 8, topk time = 1.12492
N = 65536, dim_origin = 1280, dim_k = 512, max_iter = 200, topk time = 1.14652
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 2, topk time = 0.591192
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 3, topk time = 0.635338
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 4, topk time = 0.783027
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 5, topk time = 0.896335
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 6, topk time = 0.924721
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 7, topk time = 0.984751
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 8, topk time = 1.0172
N = 65536, dim_origin = 1408, dim_k = 64, max_iter = 200, topk time = 1.20289
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 2, topk time = 0.64046
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 3, topk time = 0.743046
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 4, topk time = 0.855254
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 5, topk time = 0.888763
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 6, topk time = 0.944474
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 7, topk time = 0.993637
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 8, topk time = 1.03869
N = 65536, dim_origin = 1408, dim_k = 128, max_iter = 200, topk time = 1.23247
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 2, topk time = 0.760965
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 3, topk time = 0.850395
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 4, topk time = 0.876926
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 5, topk time = 0.919912
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 6, topk time = 0.971307
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 7, topk time = 1.01546
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 8, topk time = 1.05948
N = 65536, dim_origin = 1408, dim_k = 256, max_iter = 200, topk time = 1.24365
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 2, topk time = 0.932318
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 3, topk time = 1.03868
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 4, topk time = 1.0594
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 5, topk time = 1.09456
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 6, topk time = 1.12208
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 7, topk time = 1.12853
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 8, topk time = 1.12738
N = 65536, dim_origin = 1408, dim_k = 512, max_iter = 200, topk time = 1.23038
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 2, topk time = 0.624054
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 3, topk time = 0.668792
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 4, topk time = 0.821091
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 5, topk time = 0.966751
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 6, topk time = 0.99116
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 7, topk time = 1.05703
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 8, topk time = 1.10504
N = 65536, dim_origin = 1536, dim_k = 64, max_iter = 200, topk time = 1.30937
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 2, topk time = 0.677982
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 3, topk time = 0.778997
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 4, topk time = 0.928974
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 5, topk time = 0.948221
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 6, topk time = 1.01968
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 7, topk time = 1.07228
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 8, topk time = 1.12208
N = 65536, dim_origin = 1536, dim_k = 128, max_iter = 200, topk time = 1.32315
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 2, topk time = 0.793632
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 3, topk time = 0.908916
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 4, topk time = 0.92137
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 5, topk time = 0.994868
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 6, topk time = 1.03711
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 7, topk time = 1.09321
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 8, topk time = 1.14115
N = 65536, dim_origin = 1536, dim_k = 256, max_iter = 200, topk time = 1.34551
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 2, topk time = 0.983004
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 3, topk time = 1.09466
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 4, topk time = 1.06874
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 5, topk time = 1.11208
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 6, topk time = 1.125
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 7, topk time = 1.15091
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 8, topk time = 1.18588
N = 65536, dim_origin = 1536, dim_k = 512, max_iter = 200, topk time = 1.35696
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 2, topk time = 0.737776
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 3, topk time = 0.849549
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 4, topk time = 1.05048
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 5, topk time = 1.25976
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 6, topk time = 1.2535
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 7, topk time = 1.33999
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 8, topk time = 1.39581
N = 65536, dim_origin = 1664, dim_k = 64, max_iter = 200, topk time = 1.65649
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 2, topk time = 0.786516
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 3, topk time = 0.960093
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 4, topk time = 1.17468
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 5, topk time = 1.17276
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 6, topk time = 1.28257
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 7, topk time = 1.34947
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 8, topk time = 1.40849
N = 65536, dim_origin = 1664, dim_k = 128, max_iter = 200, topk time = 1.6745
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 2, topk time = 0.934194
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 3, topk time = 1.14288
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 4, topk time = 1.13364
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 5, topk time = 1.25574
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 6, topk time = 1.31581
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 7, topk time = 1.37598
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 8, topk time = 1.43475
N = 65536, dim_origin = 1664, dim_k = 256, max_iter = 200, topk time = 1.6967
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 2, topk time = 1.14645
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 3, topk time = 1.13704
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 4, topk time = 1.24069
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 5, topk time = 1.29165
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 6, topk time = 1.35797
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 7, topk time = 1.41484
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 8, topk time = 1.47236
N = 65536, dim_origin = 1664, dim_k = 512, max_iter = 200, topk time = 1.73563
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 2, topk time = 0.777341
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 3, topk time = 0.877018
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 4, topk time = 1.07982
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 5, topk time = 1.32458
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 6, topk time = 1.32811
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 7, topk time = 1.42435
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 8, topk time = 1.48324
N = 65536, dim_origin = 1792, dim_k = 64, max_iter = 200, topk time = 1.7733
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 2, topk time = 0.841383
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 3, topk time = 1.00864
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 4, topk time = 1.25738
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 5, topk time = 1.24276
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 6, topk time = 1.36665
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 7, topk time = 1.44188
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 8, topk time = 1.50452
N = 65536, dim_origin = 1792, dim_k = 128, max_iter = 200, topk time = 1.79211
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 2, topk time = 0.984836
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 3, topk time = 1.21661
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 4, topk time = 1.17441
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 5, topk time = 1.32464
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 6, topk time = 1.40914
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 7, topk time = 1.4701
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 8, topk time = 1.5335
N = 65536, dim_origin = 1792, dim_k = 256, max_iter = 200, topk time = 1.82075
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 2, topk time = 1.23015
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 3, topk time = 1.19277
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 4, topk time = 1.30112
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 5, topk time = 1.38526
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 6, topk time = 1.45881
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 7, topk time = 1.52276
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 8, topk time = 1.58256
N = 65536, dim_origin = 1792, dim_k = 512, max_iter = 200, topk time = 1.8603
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 2, topk time = 0.85033
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 3, topk time = 0.93693
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 4, topk time = 1.12733
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 5, topk time = 1.39722
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 6, topk time = 1.42557
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 7, topk time = 1.50265
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 8, topk time = 1.57452
N = 65536, dim_origin = 1920, dim_k = 64, max_iter = 200, topk time = 1.87292
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 2, topk time = 0.904999
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 3, topk time = 1.05285
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 4, topk time = 1.33184
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 5, topk time = 1.34401
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 6, topk time = 1.44764
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 7, topk time = 1.53642
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 8, topk time = 1.60396
N = 65536, dim_origin = 1920, dim_k = 128, max_iter = 200, topk time = 1.91609
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 2, topk time = 1.05094
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 3, topk time = 1.30846
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 4, topk time = 1.28293
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 5, topk time = 1.39895
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 6, topk time = 1.49601
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 7, topk time = 1.5645
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 8, topk time = 1.6314
N = 65536, dim_origin = 1920, dim_k = 256, max_iter = 200, topk time = 1.93973
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 2, topk time = 1.32018
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 3, topk time = 1.26798
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 4, topk time = 1.37041
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 5, topk time = 1.4653
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 6, topk time = 1.54776
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 7, topk time = 1.62086
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 8, topk time = 1.68477
N = 65536, dim_origin = 1920, dim_k = 512, max_iter = 200, topk time = 1.98532
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 2, topk time = 0.864114
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 3, topk time = 0.966143
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 4, topk time = 1.17599
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 5, topk time = 1.47488
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 6, topk time = 1.5251
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 7, topk time = 1.59802
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 8, topk time = 1.65742
N = 65536, dim_origin = 2048, dim_k = 64, max_iter = 200, topk time = 1.99584
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 2, topk time = 0.92805
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 3, topk time = 1.09395
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 4, topk time = 1.40323
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 5, topk time = 1.47494
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 6, topk time = 1.55212
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 7, topk time = 1.62478
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 8, topk time = 1.69386
N = 65536, dim_origin = 2048, dim_k = 128, max_iter = 200, topk time = 2.0329
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 2, topk time = 1.07389
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 3, topk time = 1.37852
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 4, topk time = 1.42807
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 5, topk time = 1.5054
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 6, topk time = 1.58596
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 7, topk time = 1.65723
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 8, topk time = 1.72705
N = 65536, dim_origin = 2048, dim_k = 256, max_iter = 200, topk time = 2.06755
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 2, topk time = 1.37171
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 3, topk time = 1.40821
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 4, topk time = 1.47877
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 5, topk time = 1.55784
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 6, topk time = 1.6293
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 7, topk time = 1.69952
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 8, topk time = 1.76713
N = 65536, dim_origin = 2048, dim_k = 512, max_iter = 200, topk time = 2.09984
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 2, topk time = 0.990509
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 3, topk time = 1.13236
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 4, topk time = 1.36991
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 5, topk time = 1.74522
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 6, topk time = 1.81824
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 7, topk time = 1.8857
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 8, topk time = 1.95876
N = 65536, dim_origin = 2176, dim_k = 64, max_iter = 200, topk time = 2.30557
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 2, topk time = 1.05234
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 3, topk time = 1.26491
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 4, topk time = 1.65522
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 5, topk time = 1.75518
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 6, topk time = 1.83997
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 7, topk time = 1.91691
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 8, topk time = 1.99421
N = 65536, dim_origin = 2176, dim_k = 128, max_iter = 200, topk time = 2.33869
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 2, topk time = 1.21275
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 3, topk time = 1.59115
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 4, topk time = 1.6996
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 5, topk time = 1.79208
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 6, topk time = 1.87236
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 7, topk time = 1.94979
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 8, topk time = 2.03285
N = 65536, dim_origin = 2176, dim_k = 256, max_iter = 200, topk time = 2.37675
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 2, topk time = 1.55699
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 3, topk time = 1.66543
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 4, topk time = 1.75348
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 5, topk time = 1.83231
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 6, topk time = 1.90679
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 7, topk time = 1.98829
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 8, topk time = 2.06957
N = 65536, dim_origin = 2176, dim_k = 512, max_iter = 200, topk time = 2.41006
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 2, topk time = 1.02358
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 3, topk time = 1.16525
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 4, topk time = 1.40511
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 5, topk time = 1.80101
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 6, topk time = 1.91843
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 7, topk time = 1.99081
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 8, topk time = 2.06978
N = 65536, dim_origin = 2304, dim_k = 64, max_iter = 200, topk time = 2.45094
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 2, topk time = 1.09999
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 3, topk time = 1.31261
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 4, topk time = 1.71928
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 5, topk time = 1.86805
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 6, topk time = 1.94124
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 7, topk time = 2.01613
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 8, topk time = 2.10151
N = 65536, dim_origin = 2304, dim_k = 128, max_iter = 200, topk time = 2.47257
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 2, topk time = 1.26775
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 3, topk time = 1.65954
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 4, topk time = 1.80897
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 5, topk time = 1.89878
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 6, topk time = 1.97571
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 7, topk time = 2.05807
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 8, topk time = 2.14228
N = 65536, dim_origin = 2304, dim_k = 256, max_iter = 200, topk time = 2.51062
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 2, topk time = 1.61488
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 3, topk time = 1.75894
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 4, topk time = 1.85169
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 5, topk time = 1.92959
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 6, topk time = 2.00771
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 7, topk time = 2.10941
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 8, topk time = 2.19598
N = 65536, dim_origin = 2304, dim_k = 512, max_iter = 200, topk time = 2.5841
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 2, topk time = 1.07583
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 3, topk time = 1.22114
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 4, topk time = 1.46638
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 5, topk time = 1.87875
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 6, topk time = 2.03681
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 7, topk time = 2.109
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 8, topk time = 2.17251
N = 65536, dim_origin = 2432, dim_k = 64, max_iter = 200, topk time = 2.57071
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 2, topk time = 1.14493
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 3, topk time = 1.36113
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 4, topk time = 1.78986
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 5, topk time = 1.96756
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 6, topk time = 2.05551
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 7, topk time = 2.11328
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 8, topk time = 2.20758
N = 65536, dim_origin = 2432, dim_k = 128, max_iter = 200, topk time = 2.60451
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 2, topk time = 1.30403
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 3, topk time = 1.69515
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 4, topk time = 1.90666
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 5, topk time = 1.99357
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 6, topk time = 2.06132
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 7, topk time = 2.15961
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 8, topk time = 2.24966
N = 65536, dim_origin = 2432, dim_k = 256, max_iter = 200, topk time = 2.63635
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 2, topk time = 1.65302
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 3, topk time = 1.85053
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 4, topk time = 1.94567
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 5, topk time = 2.01575
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 6, topk time = 2.12884
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 7, topk time = 2.21797
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 8, topk time = 2.3094
N = 65536, dim_origin = 2432, dim_k = 512, max_iter = 200, topk time = 2.70346
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 2, topk time = 1.32774
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 3, topk time = 1.52
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 4, topk time = 1.79422
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 5, topk time = 2.26115
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 6, topk time = 2.49678
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 7, topk time = 2.57789
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 8, topk time = 2.67497
N = 65536, dim_origin = 2560, dim_k = 64, max_iter = 200, topk time = 3.14084
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 2, topk time = 1.38144
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 3, topk time = 1.65999
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 4, topk time = 2.14706
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 5, topk time = 2.40876
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 6, topk time = 2.51232
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 7, topk time = 2.59143
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 8, topk time = 2.71584
N = 65536, dim_origin = 2560, dim_k = 128, max_iter = 200, topk time = 3.18666
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 2, topk time = 1.58299
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 3, topk time = 2.05843
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 4, topk time = 2.35073
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 5, topk time = 2.45665
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 6, topk time = 2.51782
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 7, topk time = 2.65646
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 8, topk time = 2.76821
N = 65536, dim_origin = 2560, dim_k = 256, max_iter = 200, topk time = 3.23603
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 2, topk time = 1.99174
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 3, topk time = 2.27368
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 4, topk time = 2.4118
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 5, topk time = 2.45539
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 6, topk time = 2.61311
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 7, topk time = 2.72605
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 8, topk time = 2.82872
N = 65536, dim_origin = 2560, dim_k = 512, max_iter = 200, topk time = 3.28237
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 2, topk time = 1.33111
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 3, topk time = 1.51846
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 4, topk time = 1.82034
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 5, topk time = 2.31512
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 6, topk time = 2.60589
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 7, topk time = 2.67768
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 8, topk time = 2.78347
N = 65536, dim_origin = 2688, dim_k = 64, max_iter = 200, topk time = 3.28592
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 2, topk time = 1.42155
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 3, topk time = 1.71073
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 4, topk time = 2.2069
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 5, topk time = 2.52014
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 6, topk time = 2.61885
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 7, topk time = 2.71472
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 8, topk time = 2.84058
N = 65536, dim_origin = 2688, dim_k = 128, max_iter = 200, topk time = 3.34062
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 2, topk time = 1.6299
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 3, topk time = 2.12324
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 4, topk time = 2.4757
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 5, topk time = 2.57849
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 6, topk time = 2.65887
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 7, topk time = 2.79669
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 8, topk time = 2.90327
N = 65536, dim_origin = 2688, dim_k = 256, max_iter = 200, topk time = 3.39337
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 2, topk time = 2.03446
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 3, topk time = 2.38019
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 4, topk time = 2.50045
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 5, topk time = 2.56401
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 6, topk time = 2.70878
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 7, topk time = 2.83364
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 8, topk time = 2.94942
N = 65536, dim_origin = 2688, dim_k = 512, max_iter = 200, topk time = 3.42946
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 2, topk time = 1.37944
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 3, topk time = 1.57315
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 4, topk time = 1.87699
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 5, topk time = 2.37789
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 6, topk time = 2.71219
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 7, topk time = 2.79011
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 8, topk time = 2.9016
N = 65536, dim_origin = 2816, dim_k = 64, max_iter = 200, topk time = 3.43522
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 2, topk time = 1.47513
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 3, topk time = 1.77241
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 4, topk time = 2.27624
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 5, topk time = 2.64829
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 6, topk time = 2.73626
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 7, topk time = 2.84481
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 8, topk time = 2.96493
N = 65536, dim_origin = 2816, dim_k = 128, max_iter = 200, topk time = 3.49663
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 2, topk time = 1.68379
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 3, topk time = 2.17397
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 4, topk time = 2.58634
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 5, topk time = 2.6907
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 6, topk time = 2.78274
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 7, topk time = 2.90279
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 8, topk time = 3.02258
N = 65536, dim_origin = 2816, dim_k = 256, max_iter = 200, topk time = 3.55145
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 2, topk time = 2.08596
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 3, topk time = 2.50222
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 4, topk time = 2.59161
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 5, topk time = 2.71946
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 6, topk time = 2.84044
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 7, topk time = 2.95772
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 8, topk time = 3.0781
N = 65536, dim_origin = 2816, dim_k = 512, max_iter = 200, topk time = 3.57719
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 2, topk time = 1.44109
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 3, topk time = 1.6368
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 4, topk time = 1.94186
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 5, topk time = 2.44042
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 6, topk time = 2.8256
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 7, topk time = 2.88301
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 8, topk time = 3.0447
N = 65536, dim_origin = 2944, dim_k = 64, max_iter = 200, topk time = 3.58219
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 2, topk time = 1.53554
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 3, topk time = 1.8215
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 4, topk time = 2.34375
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 5, topk time = 2.76464
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 6, topk time = 2.8193
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 7, topk time = 2.97342
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 8, topk time = 3.08834
N = 65536, dim_origin = 2944, dim_k = 128, max_iter = 200, topk time = 3.64493
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 2, topk time = 1.74206
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 3, topk time = 2.24526
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 4, topk time = 2.67852
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 5, topk time = 2.7351
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 6, topk time = 2.91396
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 7, topk time = 3.02788
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 8, topk time = 3.15086
N = 65536, dim_origin = 2944, dim_k = 256, max_iter = 200, topk time = 3.70505
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 2, topk time = 2.15747
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 3, topk time = 2.6147
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 4, topk time = 2.66357
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 5, topk time = 2.85091
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 6, topk time = 2.96495
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 7, topk time = 3.0843
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 8, topk time = 3.20931
N = 65536, dim_origin = 2944, dim_k = 512, max_iter = 200, topk time = 3.76215
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 2, topk time = 1.49583
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 3, topk time = 1.6993
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 4, topk time = 2.0121
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 5, topk time = 2.51384
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 6, topk time = 2.94148
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 7, topk time = 2.99576
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 8, topk time = 3.16503
N = 65536, dim_origin = 3072, dim_k = 64, max_iter = 200, topk time = 3.74489
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 2, topk time = 1.58407
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 3, topk time = 1.87795
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 4, topk time = 2.40477
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 5, topk time = 2.87366
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 6, topk time = 2.9013
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 7, topk time = 3.11117
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 8, topk time = 3.23041
N = 65536, dim_origin = 3072, dim_k = 128, max_iter = 200, topk time = 3.81773
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 2, topk time = 1.79415
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 3, topk time = 2.28975
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 4, topk time = 2.78817
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 5, topk time = 2.80693
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 6, topk time = 3.03214
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 7, topk time = 3.1535
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 8, topk time = 3.2801
N = 65536, dim_origin = 3072, dim_k = 256, max_iter = 200, topk time = 3.867
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 2, topk time = 2.21235
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 3, topk time = 2.71077
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 4, topk time = 2.72696
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 5, topk time = 2.96482
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 6, topk time = 3.06633
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 7, topk time = 3.20537
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 8, topk time = 3.33335
N = 65536, dim_origin = 3072, dim_k = 512, max_iter = 200, topk time = 3.88534
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 2, topk time = 1.94926
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 3, topk time = 2.2244
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 4, topk time = 2.62245
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 5, topk time = 3.25897
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 6, topk time = 3.88013
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 7, topk time = 3.91988
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 8, topk time = 4.19483
N = 65536, dim_origin = 3200, dim_k = 64, max_iter = 200, topk time = 5.01322
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 2, topk time = 2.06805
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 3, topk time = 2.46691
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 4, topk time = 3.11682
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 5, topk time = 3.76285
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 6, topk time = 3.76574
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 7, topk time = 4.07426
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 8, topk time = 4.23752
N = 65536, dim_origin = 3200, dim_k = 128, max_iter = 200, topk time = 5.03943
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 2, topk time = 2.33668
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 3, topk time = 2.97918
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 4, topk time = 3.64269
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 5, topk time = 3.62532
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 6, topk time = 3.9589
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 7, topk time = 4.10869
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 8, topk time = 4.28637
N = 65536, dim_origin = 3200, dim_k = 256, max_iter = 200, topk time = 5.0823
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 2, topk time = 2.84846
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 3, topk time = 3.52391
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 4, topk time = 3.48988
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 5, topk time = 3.84045
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 6, topk time = 3.97024
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 7, topk time = 4.1593
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 8, topk time = 4.32901
N = 65536, dim_origin = 3200, dim_k = 512, max_iter = 200, topk time = 5.11271
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 2, topk time = 1.98734
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 3, topk time = 2.27048
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 4, topk time = 2.68317
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 5, topk time = 3.34261
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 6, topk time = 4.02768
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 7, topk time = 4.03081
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 8, topk time = 4.33411
N = 65536, dim_origin = 3328, dim_k = 64, max_iter = 200, topk time = 5.2016
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 2, topk time = 2.13594
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 3, topk time = 2.5408
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 4, topk time = 3.19614
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 5, topk time = 3.90677
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 6, topk time = 3.86469
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 7, topk time = 4.21575
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 8, topk time = 4.39741
N = 65536, dim_origin = 3328, dim_k = 128, max_iter = 200, topk time = 5.24467
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 2, topk time = 2.40532
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 3, topk time = 3.05362
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 4, topk time = 3.78239
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 5, topk time = 3.71151
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 6, topk time = 4.09362
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 7, topk time = 4.2718
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 8, topk time = 4.44785
N = 65536, dim_origin = 3328, dim_k = 256, max_iter = 200, topk time = 5.28173
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 2, topk time = 2.91959
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 3, topk time = 3.65848
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 4, topk time = 3.57143
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 5, topk time = 3.96993
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 6, topk time = 4.14216
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 7, topk time = 4.31865
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 8, topk time = 4.49275
N = 65536, dim_origin = 3328, dim_k = 512, max_iter = 200, topk time = 5.31528
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 2, topk time = 2.04929
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 3, topk time = 2.33855
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 4, topk time = 2.7571
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 5, topk time = 3.42212
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 6, topk time = 4.19558
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 7, topk time = 4.15454
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 8, topk time = 4.47743
N = 65536, dim_origin = 3456, dim_k = 64, max_iter = 200, topk time = 5.38594
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 2, topk time = 2.19891
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 3, topk time = 2.60864
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 4, topk time = 3.27019
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 5, topk time = 4.04298
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 6, topk time = 3.96313
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 7, topk time = 4.3419
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 8, topk time = 4.55189
N = 65536, dim_origin = 3456, dim_k = 128, max_iter = 200, topk time = 5.44021
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 2, topk time = 2.47046
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 3, topk time = 3.12313
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 4, topk time = 3.91631
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 5, topk time = 3.79323
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 6, topk time = 4.2081
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 7, topk time = 4.42802
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 8, topk time = 4.60397
N = 65536, dim_origin = 3456, dim_k = 256, max_iter = 200, topk time = 5.48001
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 2, topk time = 2.9866
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 3, topk time = 3.78972
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 4, topk time = 3.648
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 5, topk time = 4.07395
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 6, topk time = 4.30295
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 7, topk time = 4.47061
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 8, topk time = 4.65163
N = 65536, dim_origin = 3456, dim_k = 512, max_iter = 200, topk time = 5.50901
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 2, topk time = 2.121
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 3, topk time = 2.4142
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 4, topk time = 2.83773
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 5, topk time = 3.50943
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 6, topk time = 4.31576
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 7, topk time = 4.30174
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 8, topk time = 4.62804
N = 65536, dim_origin = 3584, dim_k = 64, max_iter = 200, topk time = 5.58084
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 2, topk time = 2.27079
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 3, topk time = 2.68558
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 4, topk time = 3.35214
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 5, topk time = 4.18995
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 6, topk time = 4.09334
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 7, topk time = 4.47652
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 8, topk time = 4.71369
N = 65536, dim_origin = 3584, dim_k = 128, max_iter = 200, topk time = 5.63992
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 2, topk time = 2.54355
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 3, topk time = 3.20119
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 4, topk time = 4.06076
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 5, topk time = 3.89684
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 6, topk time = 4.32165
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 7, topk time = 4.58618
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 8, topk time = 4.77035
N = 65536, dim_origin = 3584, dim_k = 256, max_iter = 200, topk time = 5.68194
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 2, topk time = 3.06168
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 3, topk time = 3.9313
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 4, topk time = 3.73488
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 5, topk time = 4.17197
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 6, topk time = 4.45745
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 7, topk time = 4.63075
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 8, topk time = 4.81978
N = 65536, dim_origin = 3584, dim_k = 512, max_iter = 200, topk time = 5.72169
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 2, topk time = 2.18522
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 3, topk time = 2.48377
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 4, topk time = 2.91223
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 5, topk time = 3.58752
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 6, topk time = 4.45162
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 7, topk time = 4.45519
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 8, topk time = 4.7731
N = 65536, dim_origin = 3712, dim_k = 64, max_iter = 200, topk time = 5.7744
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 2, topk time = 2.33534
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 3, topk time = 2.75558
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 4, topk time = 3.4266
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 5, topk time = 4.32278
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 6, topk time = 4.23688
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 7, topk time = 4.60374
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 8, topk time = 4.86137
N = 65536, dim_origin = 3712, dim_k = 128, max_iter = 200, topk time = 5.82791
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 2, topk time = 2.6085
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 3, topk time = 3.27085
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 4, topk time = 4.19031
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 5, topk time = 4.01215
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 6, topk time = 4.4242
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 7, topk time = 4.72252
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 8, topk time = 4.92301
N = 65536, dim_origin = 3712, dim_k = 256, max_iter = 200, topk time = 5.87403
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 2, topk time = 3.12555
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 3, topk time = 4.05785
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 4, topk time = 3.81736
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 5, topk time = 4.25357
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 6, topk time = 4.58106
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 7, topk time = 4.78257
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 8, topk time = 4.97405
N = 65536, dim_origin = 3712, dim_k = 512, max_iter = 200, topk time = 5.91184
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 2, topk time = 2.2609
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 3, topk time = 2.55767
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 4, topk time = 2.99129
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 5, topk time = 3.67134
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 6, topk time = 4.59252
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 7, topk time = 4.62549
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 8, topk time = 4.92835
N = 65536, dim_origin = 3840, dim_k = 64, max_iter = 200, topk time = 5.97186
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 2, topk time = 2.40942
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 3, topk time = 2.82913
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 4, topk time = 3.50421
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 5, topk time = 4.46045
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 6, topk time = 4.41991
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 7, topk time = 4.75312
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 8, topk time = 5.01778
N = 65536, dim_origin = 3840, dim_k = 128, max_iter = 200, topk time = 6.02017
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 2, topk time = 2.68035
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 3, topk time = 3.34464
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 4, topk time = 4.32722
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 5, topk time = 4.18984
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 6, topk time = 4.56113
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 7, topk time = 4.86378
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 8, topk time = 5.08227
N = 65536, dim_origin = 3840, dim_k = 256, max_iter = 200, topk time = 6.06434
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 2, topk time = 3.19666
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 3, topk time = 4.1915
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 4, topk time = 3.95549
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 5, topk time = 4.36784
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 6, topk time = 4.70178
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 7, topk time = 4.93793
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 8, topk time = 5.1362
N = 65536, dim_origin = 3840, dim_k = 512, max_iter = 200, topk time = 6.1094
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 2, topk time = 2.32631
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 3, topk time = 2.6313
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 4, topk time = 3.06958
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 5, topk time = 3.75506
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 6, topk time = 4.73016
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 7, topk time = 4.81031
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 8, topk time = 5.09122
N = 65536, dim_origin = 3968, dim_k = 64, max_iter = 200, topk time = 6.16899
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 2, topk time = 2.47674
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 3, topk time = 2.90339
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 4, topk time = 3.58428
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 5, topk time = 4.59603
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 6, topk time = 4.62395
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 7, topk time = 4.9198
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 8, topk time = 5.17512
N = 65536, dim_origin = 3968, dim_k = 128, max_iter = 200, topk time = 6.22622
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 2, topk time = 2.75077
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 3, topk time = 3.41999
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 4, topk time = 4.46071
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 5, topk time = 4.42368
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 6, topk time = 4.73881
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 7, topk time = 5.01469
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 8, topk time = 5.24371
N = 65536, dim_origin = 3968, dim_k = 256, max_iter = 200, topk time = 6.27263
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 2, topk time = 3.26876
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 3, topk time = 4.32326
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 4, topk time = 4.22509
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 5, topk time = 4.56805
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 6, topk time = 4.86763
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 7, topk time = 5.11524
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 8, topk time = 5.32499
N = 65536, dim_origin = 3968, dim_k = 512, max_iter = 200, topk time = 6.34394
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 2, topk time = 2.40189
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 3, topk time = 2.7201
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 4, topk time = 3.16908
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 5, topk time = 3.86387
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 6, topk time = 4.89193
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 7, topk time = 5.02258
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 8, topk time = 5.28844
N = 65536, dim_origin = 4096, dim_k = 64, max_iter = 200, topk time = 6.40647
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 2, topk time = 2.55683
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 3, topk time = 2.99665
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 4, topk time = 3.6872
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 5, topk time = 4.75327
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 6, topk time = 4.86267
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 7, topk time = 5.12676
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 8, topk time = 5.36733
N = 65536, dim_origin = 4096, dim_k = 128, max_iter = 200, topk time = 6.45835
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 2, topk time = 2.84065
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 3, topk time = 3.51782
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 4, topk time = 4.61324
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 5, topk time = 4.70428
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 6, topk time = 4.96593
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 7, topk time = 5.21106
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 8, topk time = 5.4333
N = 65536, dim_origin = 4096, dim_k = 256, max_iter = 200, topk time = 6.50851
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 2, topk time = 3.36864
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 3, topk time = 4.47451
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 4, topk time = 4.54988
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 5, topk time = 4.80945
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 6, topk time = 5.05204
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 7, topk time = 5.2786
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 8, topk time = 5.49166
N = 65536, dim_origin = 4096, dim_k = 512, max_iter = 200, topk time = 6.55543
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 2, topk time = 2.87785
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 3, topk time = 3.25968
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 4, topk time = 3.78719
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 5, topk time = 4.58186
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 6, topk time = 5.83695
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 7, topk time = 5.98171
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 8, topk time = 6.34516
N = 65536, dim_origin = 4224, dim_k = 64, max_iter = 200, topk time = 7.48137
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 2, topk time = 3.05323
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 3, topk time = 3.57839
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 4, topk time = 4.38301
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 5, topk time = 5.68268
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 6, topk time = 5.80633
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 7, topk time = 6.16206
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 8, topk time = 6.46361
N = 65536, dim_origin = 4224, dim_k = 128, max_iter = 200, topk time = 7.53842
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 2, topk time = 3.38061
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 3, topk time = 4.18708
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 4, topk time = 5.52267
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 5, topk time = 5.64566
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 6, topk time = 5.98276
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 7, topk time = 6.28729
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 8, topk time = 6.55016
N = 65536, dim_origin = 4224, dim_k = 256, max_iter = 200, topk time = 7.60194
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 2, topk time = 3.99949
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 3, topk time = 5.35175
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 4, topk time = 5.5081
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 5, topk time = 5.82005
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 6, topk time = 6.10833
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 7, topk time = 6.36918
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 8, topk time = 6.62134
N = 65536, dim_origin = 4224, dim_k = 512, max_iter = 200, topk time = 7.64784
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 2, topk time = 2.94381
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 3, topk time = 3.33362
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 4, topk time = 3.86588
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 5, topk time = 4.67093
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 6, topk time = 5.95839
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 7, topk time = 6.19688
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 8, topk time = 6.54289
N = 65536, dim_origin = 4352, dim_k = 64, max_iter = 200, topk time = 7.70345
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 2, topk time = 3.11904
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 3, topk time = 3.65031
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 4, topk time = 4.46326
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 5, topk time = 5.79478
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 6, topk time = 6.04058
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 7, topk time = 6.37048
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 8, topk time = 6.64937
N = 65536, dim_origin = 4352, dim_k = 128, max_iter = 200, topk time = 7.76776
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 2, topk time = 3.44733
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 3, topk time = 4.25701
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 4, topk time = 5.62119
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 5, topk time = 5.90254
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 6, topk time = 6.20586
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 7, topk time = 6.48217
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 8, topk time = 6.73202
N = 65536, dim_origin = 4352, dim_k = 256, max_iter = 200, topk time = 7.82628
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 2, topk time = 4.06631
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 3, topk time = 5.43884
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 4, topk time = 5.77512
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 5, topk time = 6.04902
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 6, topk time = 6.31413
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 7, topk time = 6.54915
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 8, topk time = 6.80939
N = 65536, dim_origin = 4352, dim_k = 512, max_iter = 200, topk time = 7.88074
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 2, topk time = 3.02068
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 3, topk time = 3.4153
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 4, topk time = 3.9551
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 5, topk time = 4.76813
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 6, topk time = 6.07932
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 7, topk time = 6.41366
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 8, topk time = 6.74402
N = 65536, dim_origin = 4480, dim_k = 64, max_iter = 200, topk time = 7.92862
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 2, topk time = 3.19615
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 3, topk time = 3.73245
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 4, topk time = 4.55277
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 5, topk time = 5.904
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 6, topk time = 6.27104
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 7, topk time = 6.58117
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 8, topk time = 6.83571
N = 65536, dim_origin = 4480, dim_k = 128, max_iter = 200, topk time = 7.99238
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 2, topk time = 3.532
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 3, topk time = 4.34116
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 4, topk time = 5.72032
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 5, topk time = 6.13326
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 6, topk time = 6.41861
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 7, topk time = 6.67348
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 8, topk time = 6.9224
N = 65536, dim_origin = 4480, dim_k = 256, max_iter = 200, topk time = 8.06312
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 2, topk time = 4.14371
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 3, topk time = 5.52703
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 4, topk time = 5.97926
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 5, topk time = 6.24521
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 6, topk time = 6.4995
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 7, topk time = 6.72097
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 8, topk time = 7.00092
N = 65536, dim_origin = 4480, dim_k = 512, max_iter = 200, topk time = 8.10172
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 2, topk time = 3.0977
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 3, topk time = 3.50033
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 4, topk time = 4.04672
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 5, topk time = 4.86597
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 6, topk time = 6.19669
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 7, topk time = 6.62975
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 8, topk time = 6.94423
N = 65536, dim_origin = 4608, dim_k = 64, max_iter = 200, topk time = 8.15081
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 2, topk time = 3.27478
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 3, topk time = 3.81829
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 4, topk time = 4.64488
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 5, topk time = 6.0106
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 6, topk time = 6.48455
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 7, topk time = 6.78481
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 8, topk time = 7.01854
N = 65536, dim_origin = 4608, dim_k = 128, max_iter = 200, topk time = 8.24712
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 2, topk time = 3.60417
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 3, topk time = 4.42695
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 4, topk time = 5.81482
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 5, topk time = 6.33339
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 6, topk time = 6.61406
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 7, topk time = 6.84623
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 8, topk time = 7.11214
N = 65536, dim_origin = 4608, dim_k = 256, max_iter = 200, topk time = 8.28662
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 2, topk time = 4.22501
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 3, topk time = 5.6152
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 4, topk time = 6.15627
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 5, topk time = 6.42272
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 6, topk time = 6.66469
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 7, topk time = 6.90055
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 8, topk time = 7.19213
N = 65536, dim_origin = 4608, dim_k = 512, max_iter = 200, topk time = 8.3362
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 2, topk time = 3.17534
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 3, topk time = 3.58403
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 4, topk time = 4.13752
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 5, topk time = 4.96326
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 6, topk time = 6.30982
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 7, topk time = 6.83768
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 8, topk time = 7.13862
N = 65536, dim_origin = 4736, dim_k = 64, max_iter = 200, topk time = 8.38223
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 2, topk time = 3.35347
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 3, topk time = 3.90277
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 4, topk time = 4.73597
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 5, topk time = 6.11242
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 6, topk time = 6.68662
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 7, topk time = 6.97965
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 8, topk time = 7.19373
N = 65536, dim_origin = 4736, dim_k = 128, max_iter = 200, topk time = 8.44979
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 2, topk time = 3.68211
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 3, topk time = 4.51238
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 4, topk time = 5.90862
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 5, topk time = 6.51481
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 6, topk time = 6.79633
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 7, topk time = 7.00195
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 8, topk time = 7.30103
N = 65536, dim_origin = 4736, dim_k = 256, max_iter = 200, topk time = 8.51621
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 2, topk time = 4.30378
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 3, topk time = 5.69971
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 4, topk time = 6.31823
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 5, topk time = 6.59239
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 6, topk time = 6.80828
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 7, topk time = 7.09274
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 8, topk time = 7.37924
N = 65536, dim_origin = 4736, dim_k = 512, max_iter = 200, topk time = 8.57593
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 2, topk time = 3.25647
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 3, topk time = 3.67421
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 4, topk time = 4.23253
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 5, topk time = 5.06387
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 6, topk time = 6.42327
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 7, topk time = 7.04455
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 8, topk time = 7.33413
N = 65536, dim_origin = 4864, dim_k = 64, max_iter = 200, topk time = 8.60662
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 2, topk time = 3.43556
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 3, topk time = 3.9936
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 4, topk time = 4.83324
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 5, topk time = 6.21745
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 6, topk time = 6.88385
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 7, topk time = 7.17164
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 8, topk time = 7.3695
N = 65536, dim_origin = 4864, dim_k = 128, max_iter = 200, topk time = 8.6797
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 2, topk time = 3.76668
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 3, topk time = 4.60443
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 4, topk time = 6.00798
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 5, topk time = 6.696
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 6, topk time = 6.98229
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 7, topk time = 7.15553
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 8, topk time = 7.49655
N = 65536, dim_origin = 4864, dim_k = 256, max_iter = 200, topk time = 8.75003
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 2, topk time = 4.39014
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 3, topk time = 5.79476
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 4, topk time = 6.49113
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 5, topk time = 6.77211
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 6, topk time = 6.94429
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 7, topk time = 7.29534
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 8, topk time = 7.57709
N = 65536, dim_origin = 4864, dim_k = 512, max_iter = 200, topk time = 8.80799
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 2, topk time = 4.08368
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 3, topk time = 4.61056
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 4, topk time = 5.314
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 5, topk time = 6.35511
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 6, topk time = 8.04948
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 7, topk time = 8.91931
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 8, topk time = 9.25551
N = 65536, dim_origin = 4992, dim_k = 64, max_iter = 200, topk time = 10.8685
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 2, topk time = 4.29341
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 3, topk time = 4.99523
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 4, topk time = 6.04795
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 5, topk time = 7.77054
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 6, topk time = 8.6922
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 7, topk time = 9.04263
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 8, topk time = 9.27575
N = 65536, dim_origin = 4992, dim_k = 128, max_iter = 200, topk time = 10.9436
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 2, topk time = 4.69373
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 3, topk time = 5.74258
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 4, topk time = 7.48955
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 5, topk time = 8.43174
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 6, topk time = 8.78969
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 7, topk time = 8.9732
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 8, topk time = 9.44009
N = 65536, dim_origin = 4992, dim_k = 256, max_iter = 200, topk time = 11.0182
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 2, topk time = 5.46186
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 3, topk time = 7.20631
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 4, topk time = 8.15725
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 5, topk time = 8.5135
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 6, topk time = 8.66494
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 7, topk time = 9.17395
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 8, topk time = 9.53481
N = 65536, dim_origin = 4992, dim_k = 512, max_iter = 200, topk time = 11.0851
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 2, topk time = 4.17711
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 3, topk time = 4.71298
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 4, topk time = 5.42248
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 5, topk time = 6.47143
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 6, topk time = 8.17697
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 7, topk time = 9.15455
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 8, topk time = 9.47022
N = 65536, dim_origin = 5120, dim_k = 64, max_iter = 200, topk time = 11.1511
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 2, topk time = 4.38696
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 3, topk time = 5.09627
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 4, topk time = 6.15536
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 5, topk time = 7.88831
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 6, topk time = 8.90862
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 7, topk time = 9.24771
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 8, topk time = 9.48853
N = 65536, dim_origin = 5120, dim_k = 128, max_iter = 200, topk time = 11.2224
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 2, topk time = 4.78771
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 3, topk time = 5.84321
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 4, topk time = 7.5978
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 5, topk time = 8.6353
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 6, topk time = 9.01578
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 7, topk time = 9.15798
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 8, topk time = 9.65873
N = 65536, dim_origin = 5120, dim_k = 256, max_iter = 200, topk time = 11.2855
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 2, topk time = 5.55694
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 3, topk time = 7.30905
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 4, topk time = 8.35567
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 5, topk time = 8.71653
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 6, topk time = 8.82291
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 7, topk time = 9.37444
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 8, topk time = 9.76404
N = 65536, dim_origin = 5120, dim_k = 512, max_iter = 200, topk time = 11.3549
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 2, topk time = 4.27404
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 3, topk time = 4.81761
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 4, topk time = 5.53602
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 5, topk time = 6.59345
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 6, topk time = 8.30862
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 7, topk time = 9.38749
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 8, topk time = 9.67923
N = 65536, dim_origin = 5248, dim_k = 64, max_iter = 200, topk time = 11.4377
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 2, topk time = 4.48505
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 3, topk time = 5.20343
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 4, topk time = 6.26845
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 5, topk time = 8.01102
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 6, topk time = 9.12471
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 7, topk time = 9.44664
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 8, topk time = 9.71597
N = 65536, dim_origin = 5248, dim_k = 128, max_iter = 200, topk time = 11.4939
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 2, topk time = 4.88753
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 3, topk time = 5.95035
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 4, topk time = 7.71346
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 5, topk time = 8.8455
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 6, topk time = 9.19252
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 7, topk time = 9.37533
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 8, topk time = 9.88561
N = 65536, dim_origin = 5248, dim_k = 256, max_iter = 200, topk time = 11.5628
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 2, topk time = 5.65698
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 3, topk time = 7.41704
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 4, topk time = 8.55896
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 5, topk time = 8.92011
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 6, topk time = 9.02003
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 7, topk time = 9.57348
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 8, topk time = 9.99423
N = 65536, dim_origin = 5248, dim_k = 512, max_iter = 200, topk time = 11.637
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 2, topk time = 4.37075
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 3, topk time = 4.92103
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 4, topk time = 5.64886
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 5, topk time = 6.71527
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 6, topk time = 8.43966
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 7, topk time = 9.61558
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 8, topk time = 9.87889
N = 65536, dim_origin = 5376, dim_k = 64, max_iter = 200, topk time = 11.7086
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 2, topk time = 4.58193
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 3, topk time = 5.30808
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 4, topk time = 6.38322
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 5, topk time = 8.1351
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 6, topk time = 9.34162
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 7, topk time = 9.64036
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 8, topk time = 9.95426
N = 65536, dim_origin = 5376, dim_k = 128, max_iter = 200, topk time = 11.7711
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 2, topk time = 4.98474
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 3, topk time = 6.05667
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 4, topk time = 7.82999
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 5, topk time = 9.05581
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 6, topk time = 9.38292
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 7, topk time = 9.61541
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 8, topk time = 10.1134
N = 65536, dim_origin = 5376, dim_k = 256, max_iter = 200, topk time = 11.8486
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 2, topk time = 5.75572
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 3, topk time = 7.52612
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 4, topk time = 8.76424
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 5, topk time = 9.11065
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 6, topk time = 9.26782
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 7, topk time = 9.7958
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 8, topk time = 10.2243
N = 65536, dim_origin = 5376, dim_k = 512, max_iter = 200, topk time = 11.9126
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 2, topk time = 4.46634
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 3, topk time = 5.02577
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 4, topk time = 5.76094
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 5, topk time = 6.83652
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 6, topk time = 8.57126
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 7, topk time = 9.84348
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 8, topk time = 10.0742
N = 65536, dim_origin = 5504, dim_k = 64, max_iter = 200, topk time = 11.978
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 2, topk time = 4.67769
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 3, topk time = 5.41216
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 4, topk time = 6.49638
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 5, topk time = 8.25494
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 6, topk time = 9.55677
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 7, topk time = 9.82304
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 8, topk time = 10.1953
N = 65536, dim_origin = 5504, dim_k = 128, max_iter = 200, topk time = 12.0621
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 2, topk time = 5.08008
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 3, topk time = 6.16207
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 4, topk time = 7.94086
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 5, topk time = 9.26043
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 6, topk time = 9.55761
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 7, topk time = 9.8728
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 8, topk time = 10.3484
N = 65536, dim_origin = 5504, dim_k = 256, max_iter = 200, topk time = 12.1362
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 2, topk time = 5.85348
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 3, topk time = 7.63131
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 4, topk time = 8.96227
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 5, topk time = 9.27928
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 6, topk time = 9.55111
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 7, topk time = 10.0375
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 8, topk time = 10.4573
N = 65536, dim_origin = 5504, dim_k = 512, max_iter = 200, topk time = 12.1984
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 2, topk time = 4.56282
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 3, topk time = 5.13101
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 4, topk time = 5.87492
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 5, topk time = 6.95647
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 6, topk time = 8.69849
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 7, topk time = 10.0676
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 8, topk time = 10.2572
N = 65536, dim_origin = 5632, dim_k = 64, max_iter = 200, topk time = 12.2568
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 2, topk time = 4.77551
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 3, topk time = 5.5197
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 4, topk time = 6.61182
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 5, topk time = 8.37528
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 6, topk time = 9.77053
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 7, topk time = 9.99539
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 8, topk time = 10.4438
N = 65536, dim_origin = 5632, dim_k = 128, max_iter = 200, topk time = 12.345
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 2, topk time = 5.18178
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 3, topk time = 6.27048
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 4, topk time = 8.05574
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 5, topk time = 9.46991
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 6, topk time = 9.72272
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 7, topk time = 10.1439
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 8, topk time = 10.588
N = 65536, dim_origin = 5632, dim_k = 256, max_iter = 200, topk time = 12.4185
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 2, topk time = 5.95799
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 3, topk time = 7.73874
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 4, topk time = 9.16651
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 5, topk time = 9.43259
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 6, topk time = 9.8503
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 7, topk time = 10.293
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 8, topk time = 10.6955
N = 65536, dim_origin = 5632, dim_k = 512, max_iter = 200, topk time = 12.4942
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 2, topk time = 4.65531
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 3, topk time = 5.23157
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 4, topk time = 5.98328
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 5, topk time = 7.07423
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 6, topk time = 8.82891
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 7, topk time = 10.2894
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 8, topk time = 10.4357
N = 65536, dim_origin = 5760, dim_k = 64, max_iter = 200, topk time = 12.5415
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 2, topk time = 4.86726
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 3, topk time = 5.61963
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 4, topk time = 6.7178
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 5, topk time = 8.49456
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 6, topk time = 9.98568
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 7, topk time = 10.1571
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 8, topk time = 10.6939
N = 65536, dim_origin = 5760, dim_k = 128, max_iter = 200, topk time = 12.622
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 2, topk time = 5.27132
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 3, topk time = 6.37039
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 4, topk time = 8.1652
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 5, topk time = 9.6767
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 6, topk time = 9.87087
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 7, topk time = 10.41
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 8, topk time = 10.823
N = 65536, dim_origin = 5760, dim_k = 256, max_iter = 200, topk time = 12.6993
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 2, topk time = 6.04949
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 3, topk time = 7.84114
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 4, topk time = 9.36566
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 5, topk time = 9.56785
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 6, topk time = 10.1413
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 7, topk time = 10.5339
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 8, topk time = 10.9311
N = 65536, dim_origin = 5760, dim_k = 512, max_iter = 200, topk time = 12.7752
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 2, topk time = 4.75039
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 3, topk time = 5.3341
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 4, topk time = 6.09625
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 5, topk time = 7.19575
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 6, topk time = 8.95976
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 7, topk time = 10.5101
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 8, topk time = 10.6093
N = 65536, dim_origin = 5888, dim_k = 64, max_iter = 200, topk time = 12.8162
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 2, topk time = 4.96166
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 3, topk time = 5.72146
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 4, topk time = 6.83018
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 5, topk time = 8.61597
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 6, topk time = 10.1982
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 7, topk time = 10.3131
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 8, topk time = 10.9419
N = 65536, dim_origin = 5888, dim_k = 128, max_iter = 200, topk time = 12.9011
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 2, topk time = 5.36703
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 3, topk time = 6.47301
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 4, topk time = 8.2792
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 5, topk time = 9.88478
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 6, topk time = 10.012
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 7, topk time = 10.6655
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 8, topk time = 11.0494
N = 65536, dim_origin = 5888, dim_k = 256, max_iter = 200, topk time = 12.9843
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 2, topk time = 6.1435
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 3, topk time = 7.9441
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 4, topk time = 9.5655
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 5, topk time = 9.69433
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 6, topk time = 10.3735
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 7, topk time = 10.7519
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 8, topk time = 11.1638
N = 65536, dim_origin = 5888, dim_k = 512, max_iter = 200, topk time = 13.0656
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 2, topk time = 4.84475
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 3, topk time = 5.43815
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 4, topk time = 6.20678
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 5, topk time = 7.31286
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 6, topk time = 9.08625
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 7, topk time = 10.7314
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 8, topk time = 10.7785
N = 65536, dim_origin = 6016, dim_k = 64, max_iter = 200, topk time = 13.1015
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 2, topk time = 5.0596
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 3, topk time = 5.82699
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 4, topk time = 6.94129
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 5, topk time = 8.73589
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 6, topk time = 10.4124
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 7, topk time = 10.4626
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 8, topk time = 11.1826
N = 65536, dim_origin = 6016, dim_k = 128, max_iter = 200, topk time = 13.1982
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 2, topk time = 5.46479
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 3, topk time = 6.57818
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 4, topk time = 8.39011
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 5, topk time = 10.0913
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 6, topk time = 10.1469
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 7, topk time = 10.9074
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 8, topk time = 11.2696
N = 65536, dim_origin = 6016, dim_k = 256, max_iter = 200, topk time = 13.2713
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 2, topk time = 6.24353
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 3, topk time = 8.04913
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 4, topk time = 9.76697
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 5, topk time = 9.81689
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 6, topk time = 10.6028
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 7, topk time = 10.9494
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 8, topk time = 11.3987
N = 65536, dim_origin = 6016, dim_k = 512, max_iter = 200, topk time = 13.3589
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 2, topk time = 4.94009
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 3, topk time = 5.54027
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 4, topk time = 6.31656
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 5, topk time = 7.43298
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 6, topk time = 9.21395
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 7, topk time = 10.9502
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 8, topk time = 10.9487
N = 65536, dim_origin = 6144, dim_k = 64, max_iter = 200, topk time = 13.373
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 2, topk time = 5.15402
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 3, topk time = 5.92991
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 4, topk time = 7.05309
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 5, topk time = 8.85413
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 6, topk time = 10.6259
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 7, topk time = 10.6093
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 8, topk time = 11.4136
N = 65536, dim_origin = 6144, dim_k = 128, max_iter = 200, topk time = 13.4534
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 2, topk time = 5.55944
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 3, topk time = 6.68197
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 4, topk time = 8.50374
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 5, topk time = 10.2984
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 6, topk time = 10.2817
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 7, topk time = 11.135
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 8, topk time = 11.4865
N = 65536, dim_origin = 6144, dim_k = 256, max_iter = 200, topk time = 13.5522
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 2, topk time = 6.33919
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 3, topk time = 8.15538
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 4, topk time = 9.96948
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 5, topk time = 9.94038
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 6, topk time = 10.8226
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 7, topk time = 11.138
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 8, topk time = 11.6318
N = 65536, dim_origin = 6144, dim_k = 512, max_iter = 200, topk time = 13.6362
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 2, topk time = 6.63838
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 3, topk time = 7.45686
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 4, topk time = 8.50737
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 5, topk time = 10.0108
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 6, topk time = 12.4
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 7, topk time = 14.8367
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 8, topk time = 14.7585
N = 65536, dim_origin = 6272, dim_k = 64, max_iter = 200, topk time = 18.1434
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 2, topk time = 6.90681
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 3, topk time = 7.95904
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 4, topk time = 9.47683
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 5, topk time = 11.8962
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 6, topk time = 14.3808
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 7, topk time = 14.2687
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 8, topk time = 15.4403
N = 65536, dim_origin = 6272, dim_k = 128, max_iter = 200, topk time = 18.2557
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 2, topk time = 7.42668
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 3, topk time = 8.94582
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 4, topk time = 11.3957
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 5, topk time = 13.9176
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 6, topk time = 13.7931
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 7, topk time = 15.0449
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 8, topk time = 15.5232
N = 65536, dim_origin = 6272, dim_k = 256, max_iter = 200, topk time = 18.3546
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 2, topk time = 8.4462
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 3, topk time = 10.894
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 4, topk time = 13.4425
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 5, topk time = 13.3022
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 6, topk time = 14.5959
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 7, topk time = 14.9993
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 8, topk time = 15.7035
N = 65536, dim_origin = 6272, dim_k = 512, max_iter = 200, topk time = 18.4465
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 2, topk time = 6.76541
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 3, topk time = 7.5937
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 4, topk time = 8.65469
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 5, topk time = 10.1675
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 6, topk time = 12.5668
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 7, topk time = 15.1299
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 8, topk time = 14.9901
N = 65536, dim_origin = 6400, dim_k = 64, max_iter = 200, topk time = 18.532
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 2, topk time = 7.03363
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 3, topk time = 8.09642
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 4, topk time = 9.62364
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 5, topk time = 12.0533
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 6, topk time = 14.6671
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 7, topk time = 14.4599
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 8, topk time = 15.722
N = 65536, dim_origin = 6400, dim_k = 128, max_iter = 200, topk time = 18.6336
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 2, topk time = 7.55359
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 3, topk time = 9.08436
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 4, topk time = 11.5438
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 5, topk time = 14.1928
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 6, topk time = 13.9646
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 7, topk time = 15.3126
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 8, topk time = 15.8265
N = 65536, dim_origin = 6400, dim_k = 256, max_iter = 200, topk time = 18.7352
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 2, topk time = 8.57272
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 3, topk time = 11.0333
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 4, topk time = 13.7103
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 5, topk time = 13.4654
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 6, topk time = 14.8624
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 7, topk time = 15.2894
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 8, topk time = 16.0085
N = 65536, dim_origin = 6400, dim_k = 512, max_iter = 200, topk time = 18.8191
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 2, topk time = 6.89155
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 3, topk time = 7.73116
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 4, topk time = 8.80589
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 5, topk time = 10.3306
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 6, topk time = 12.7385
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 7, topk time = 15.4204
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 8, topk time = 15.2163
N = 65536, dim_origin = 6528, dim_k = 64, max_iter = 200, topk time = 18.8873
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 2, topk time = 7.16014
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 3, topk time = 8.23297
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 4, topk time = 9.77343
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 5, topk time = 12.215
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 6, topk time = 14.9516
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 7, topk time = 14.649
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 8, topk time = 15.9903
N = 65536, dim_origin = 6528, dim_k = 128, max_iter = 200, topk time = 18.9889
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 2, topk time = 7.68017
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 3, topk time = 9.22118
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 4, topk time = 11.6918
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 5, topk time = 14.4694
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 6, topk time = 14.1377
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 7, topk time = 15.5668
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 8, topk time = 16.1409
N = 65536, dim_origin = 6528, dim_k = 256, max_iter = 200, topk time = 19.0988
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 2, topk time = 8.69947
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 3, topk time = 11.1702
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 4, topk time = 13.9775
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 5, topk time = 13.6236
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 6, topk time = 15.1104
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 7, topk time = 15.6087
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 8, topk time = 16.3152
N = 65536, dim_origin = 6528, dim_k = 512, max_iter = 200, topk time = 19.1918
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 2, topk time = 7.02075
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 3, topk time = 7.86961
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 4, topk time = 8.95336
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 5, topk time = 10.4883
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 6, topk time = 12.911
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 7, topk time = 15.709
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 8, topk time = 15.45
N = 65536, dim_origin = 6656, dim_k = 64, max_iter = 200, topk time = 19.2582
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 2, topk time = 7.28898
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 3, topk time = 8.37416
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 4, topk time = 9.92273
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 5, topk time = 12.3735
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 6, topk time = 15.2346
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 7, topk time = 14.8429
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 8, topk time = 16.2443
N = 65536, dim_origin = 6656, dim_k = 128, max_iter = 200, topk time = 19.3744
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 2, topk time = 7.81147
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 3, topk time = 9.36449
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 4, topk time = 11.844
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 5, topk time = 14.7447
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 6, topk time = 14.3083
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 7, topk time = 15.8015
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 8, topk time = 16.4637
N = 65536, dim_origin = 6656, dim_k = 256, max_iter = 200, topk time = 19.4824
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 2, topk time = 8.83484
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 3, topk time = 11.3165
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 4, topk time = 14.2449
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 5, topk time = 13.7857
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 6, topk time = 15.3342
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 7, topk time = 15.9544
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 8, topk time = 16.6282
N = 65536, dim_origin = 6656, dim_k = 512, max_iter = 200, topk time = 19.5776
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 2, topk time = 7.14521
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 3, topk time = 8.00605
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 4, topk time = 9.1007
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 5, topk time = 10.6454
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 6, topk time = 13.0793
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 7, topk time = 15.9941
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 8, topk time = 15.6875
N = 65536, dim_origin = 6784, dim_k = 64, max_iter = 200, topk time = 19.6274
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 2, topk time = 7.41325
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 3, topk time = 8.50895
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 4, topk time = 10.0687
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 5, topk time = 12.5301
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 6, topk time = 15.5167
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 7, topk time = 15.0442
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 8, topk time = 16.4949
N = 65536, dim_origin = 6784, dim_k = 128, max_iter = 200, topk time = 19.744
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 2, topk time = 7.93627
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 3, topk time = 9.49841
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 4, topk time = 11.9889
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 5, topk time = 15.0185
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 6, topk time = 14.4805
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 7, topk time = 16.0236
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 8, topk time = 16.7877
N = 65536, dim_origin = 6784, dim_k = 256, max_iter = 200, topk time = 19.8563
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 2, topk time = 8.95976
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 3, topk time = 11.4465
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 4, topk time = 14.5089
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 5, topk time = 13.9455
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 6, topk time = 15.54
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 7, topk time = 16.305
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 8, topk time = 16.9402
N = 65536, dim_origin = 6784, dim_k = 512, max_iter = 200, topk time = 19.9647
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 2, topk time = 7.26788
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 3, topk time = 8.13998
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 4, topk time = 9.24564
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 5, topk time = 10.8045
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 6, topk time = 13.2473
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 7, topk time = 16.2808
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 8, topk time = 15.9362
N = 65536, dim_origin = 6912, dim_k = 64, max_iter = 200, topk time = 20.0048
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 2, topk time = 7.5364
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 3, topk time = 8.64259
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 4, topk time = 10.2155
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 5, topk time = 12.6889
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 6, topk time = 15.7973
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 7, topk time = 15.2502
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 8, topk time = 16.7346
N = 65536, dim_origin = 6912, dim_k = 128, max_iter = 200, topk time = 20.1141
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 2, topk time = 8.05725
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 3, topk time = 9.63087
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 4, topk time = 12.1352
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 5, topk time = 15.2915
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 6, topk time = 14.6535
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 7, topk time = 16.2329
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 8, topk time = 17.1025
N = 65536, dim_origin = 6912, dim_k = 256, max_iter = 200, topk time = 20.227
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 2, topk time = 9.0821
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 3, topk time = 11.5837
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 4, topk time = 14.7772
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 5, topk time = 14.105
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 6, topk time = 15.7295
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 7, topk time = 16.6347
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 8, topk time = 17.2463
N = 65536, dim_origin = 6912, dim_k = 512, max_iter = 200, topk time = 20.3445
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 2, topk time = 7.39891
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 3, topk time = 8.27996
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 4, topk time = 9.39561
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 5, topk time = 10.9635
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 6, topk time = 13.4205
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 7, topk time = 16.5647
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 8, topk time = 16.1968
N = 65536, dim_origin = 7040, dim_k = 64, max_iter = 200, topk time = 20.3625
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 2, topk time = 7.66731
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 3, topk time = 8.78407
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 4, topk time = 10.3659
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 5, topk time = 12.8508
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 6, topk time = 16.0772
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 7, topk time = 15.4736
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 8, topk time = 16.9791
N = 65536, dim_origin = 7040, dim_k = 128, max_iter = 200, topk time = 20.5027
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 2, topk time = 8.19164
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 3, topk time = 9.77378
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 4, topk time = 12.2883
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 5, topk time = 15.5692
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 6, topk time = 14.8386
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 7, topk time = 16.4417
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 8, topk time = 17.4133
N = 65536, dim_origin = 7040, dim_k = 256, max_iter = 200, topk time = 20.6122
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 2, topk time = 9.21551
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 3, topk time = 11.7281
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 4, topk time = 15.0437
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 5, topk time = 14.268
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 6, topk time = 15.9106
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 7, topk time = 16.944
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 8, topk time = 17.5524
N = 65536, dim_origin = 7040, dim_k = 512, max_iter = 200, topk time = 20.7276
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 2, topk time = 7.52311
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 3, topk time = 8.41901
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 4, topk time = 9.54485
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 5, topk time = 11.126
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 6, topk time = 13.5924
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 7, topk time = 16.845
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 8, topk time = 16.4675
N = 65536, dim_origin = 7168, dim_k = 64, max_iter = 200, topk time = 20.7232
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 2, topk time = 7.79371
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 3, topk time = 8.92274
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 4, topk time = 10.5172
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 5, topk time = 13.0103
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 6, topk time = 16.3578
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 7, topk time = 15.709
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 8, topk time = 17.2251
N = 65536, dim_origin = 7168, dim_k = 128, max_iter = 200, topk time = 20.8528
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 2, topk time = 8.32066
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 3, topk time = 9.91503
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 4, topk time = 12.4355
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 5, topk time = 15.8445
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 6, topk time = 15.0333
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 7, topk time = 16.646
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 8, topk time = 17.7121
N = 65536, dim_origin = 7168, dim_k = 256, max_iter = 200, topk time = 20.9875
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 2, topk time = 9.3486
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 3, topk time = 11.8663
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 4, topk time = 15.3135
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 5, topk time = 14.4327
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 6, topk time = 16.0895
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 7, topk time = 17.2318
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 8, topk time = 17.8641
N = 65536, dim_origin = 7168, dim_k = 512, max_iter = 200, topk time = 21.115
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 2, topk time = 7.6451
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 3, topk time = 8.55051
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 4, topk time = 9.68994
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 5, topk time = 11.2814
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 6, topk time = 13.7617
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 7, topk time = 17.1168
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 8, topk time = 16.752
N = 65536, dim_origin = 7296, dim_k = 64, max_iter = 200, topk time = 21.1058
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 2, topk time = 7.91333
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 3, topk time = 9.05507
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 4, topk time = 10.6602
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 5, topk time = 13.1698
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 6, topk time = 16.6288
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 7, topk time = 15.9744
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 8, topk time = 17.4764
N = 65536, dim_origin = 7296, dim_k = 128, max_iter = 200, topk time = 21.2334
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 2, topk time = 8.43784
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 3, topk time = 10.0463
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 4, topk time = 12.5842
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 5, topk time = 16.1127
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 6, topk time = 15.2428
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 7, topk time = 16.854
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 8, topk time = 17.9853
N = 65536, dim_origin = 7296, dim_k = 256, max_iter = 200, topk time = 21.3621
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 2, topk time = 9.46528
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 3, topk time = 12.0003
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 4, topk time = 15.574
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 5, topk time = 14.5947
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 6, topk time = 16.2601
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 7, topk time = 17.4807
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 8, topk time = 18.1667
N = 65536, dim_origin = 7296, dim_k = 512, max_iter = 200, topk time = 21.4716
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 2, topk time = 7.76881
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 3, topk time = 8.68459
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 4, topk time = 9.83553
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 5, topk time = 11.438
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 6, topk time = 13.9298
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 7, topk time = 17.3881
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 8, topk time = 17.0466
N = 65536, dim_origin = 7424, dim_k = 64, max_iter = 200, topk time = 21.4762
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 2, topk time = 8.03656
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 3, topk time = 9.18763
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 4, topk time = 10.8065
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 5, topk time = 13.326
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 6, topk time = 16.8991
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 7, topk time = 16.2421
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 8, topk time = 17.7343
N = 65536, dim_origin = 7424, dim_k = 128, max_iter = 200, topk time = 21.6125
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 2, topk time = 8.5603
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 3, topk time = 10.1802
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 4, topk time = 12.7303
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 5, topk time = 16.3813
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 6, topk time = 15.4701
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 7, topk time = 17.0705
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 8, topk time = 18.2509
N = 65536, dim_origin = 7424, dim_k = 256, max_iter = 200, topk time = 21.733
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 2, topk time = 9.58743
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 3, topk time = 12.1349
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 4, topk time = 15.8386
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 5, topk time = 14.7722
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 6, topk time = 16.4394
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 7, topk time = 17.7153
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 8, topk time = 18.48
N = 65536, dim_origin = 7424, dim_k = 512, max_iter = 200, topk time = 21.864
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 2, topk time = 7.89971
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 3, topk time = 8.82577
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 4, topk time = 9.9864
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 5, topk time = 11.6004
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 6, topk time = 14.1023
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 7, topk time = 17.6548
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 8, topk time = 17.359
N = 65536, dim_origin = 7552, dim_k = 64, max_iter = 200, topk time = 21.8434
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 2, topk time = 8.16978
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 3, topk time = 9.3304
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 4, topk time = 10.9571
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 5, topk time = 13.4915
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 6, topk time = 17.1693
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 7, topk time = 16.5476
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 8, topk time = 18.0119
N = 65536, dim_origin = 7552, dim_k = 128, max_iter = 200, topk time = 21.9711
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 2, topk time = 8.69429
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 3, topk time = 10.3221
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 4, topk time = 12.8822
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 5, topk time = 16.6501
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 6, topk time = 15.7471
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 7, topk time = 17.3214
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 8, topk time = 18.5244
N = 65536, dim_origin = 7552, dim_k = 256, max_iter = 200, topk time = 22.1078
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 2, topk time = 9.72106
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 3, topk time = 12.2779
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 4, topk time = 16.178
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 5, topk time = 15.0375
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 6, topk time = 16.7044
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 7, topk time = 18.0157
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 8, topk time = 18.8627
N = 65536, dim_origin = 7552, dim_k = 512, max_iter = 200, topk time = 22.3205
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 2, topk time = 8.05196
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 3, topk time = 8.99257
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 4, topk time = 10.1725
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 5, topk time = 11.8005
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 6, topk time = 14.3251
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 7, topk time = 17.982
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 8, topk time = 17.7506
N = 65536, dim_origin = 7680, dim_k = 64, max_iter = 200, topk time = 22.2913
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 2, topk time = 8.32038
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 3, topk time = 9.50012
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 4, topk time = 11.144
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 5, topk time = 13.6963
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 6, topk time = 17.49
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 7, topk time = 16.9321
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 8, topk time = 18.3648
N = 65536, dim_origin = 7680, dim_k = 128, max_iter = 200, topk time = 22.4119
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 2, topk time = 8.84676
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 3, topk time = 10.4932
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 4, topk time = 13.0727
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 5, topk time = 16.9708
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 6, topk time = 16.1051
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 7, topk time = 17.6455
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 8, topk time = 18.858
N = 65536, dim_origin = 7680, dim_k = 256, max_iter = 200, topk time = 22.5584
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 2, topk time = 9.87907
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 3, topk time = 12.4566
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 4, topk time = 16.4228
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 5, topk time = 15.2885
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 6, topk time = 16.925
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 7, topk time = 18.2361
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 8, topk time = 19.1547
N = 65536, dim_origin = 7680, dim_k = 512, max_iter = 200, topk time = 22.6899
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 2, topk time = 8.17634
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 3, topk time = 9.12889
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 4, topk time = 10.318
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 5, topk time = 11.9604
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 6, topk time = 14.4939
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 7, topk time = 18.2383
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 8, topk time = 18.0868
N = 65536, dim_origin = 7808, dim_k = 64, max_iter = 200, topk time = 22.6532
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 2, topk time = 8.44507
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 3, topk time = 9.63582
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 4, topk time = 11.2935
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 5, topk time = 13.8566
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 6, topk time = 17.7443
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 7, topk time = 17.2796
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 8, topk time = 18.6724
N = 65536, dim_origin = 7808, dim_k = 128, max_iter = 200, topk time = 22.7999
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 2, topk time = 8.97242
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 3, topk time = 10.6309
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 4, topk time = 13.225
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 5, topk time = 17.2281
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 6, topk time = 16.4615
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 7, topk time = 17.9409
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 8, topk time = 19.1383
N = 65536, dim_origin = 7808, dim_k = 256, max_iter = 200, topk time = 22.9355
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 2, topk time = 10.0045
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 3, topk time = 12.5978
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 4, topk time = 16.6834
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 5, topk time = 15.6165
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 6, topk time = 17.1998
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 7, topk time = 18.4856
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 8, topk time = 19.4486
N = 65536, dim_origin = 7808, dim_k = 512, max_iter = 200, topk time = 23.0542
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 2, topk time = 8.30124
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 3, topk time = 9.26672
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 4, topk time = 10.466
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 5, topk time = 12.119
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 6, topk time = 14.6634
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 7, topk time = 18.4891
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 8, topk time = 18.4293
N = 65536, dim_origin = 7936, dim_k = 64, max_iter = 200, topk time = 23.0264
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 2, topk time = 8.57079
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 3, topk time = 9.77179
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 4, topk time = 11.4416
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 5, topk time = 14.0142
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 6, topk time = 17.994
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 7, topk time = 17.6534
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 8, topk time = 18.9935
N = 65536, dim_origin = 7936, dim_k = 128, max_iter = 200, topk time = 23.1665
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 2, topk time = 9.09821
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 3, topk time = 10.768
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 4, topk time = 13.3748
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 5, topk time = 17.4734
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 6, topk time = 16.8647
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 7, topk time = 18.2709
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 8, topk time = 19.4306
N = 65536, dim_origin = 7936, dim_k = 256, max_iter = 200, topk time = 23.2891
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 2, topk time = 10.1308
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 3, topk time = 12.7349
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 4, topk time = 16.926
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 5, topk time = 16.0336
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 6, topk time = 17.5289
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 7, topk time = 18.7646
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 8, topk time = 19.7368
N = 65536, dim_origin = 7936, dim_k = 512, max_iter = 200, topk time = 23.4176
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 2, topk time = 8.42963
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 3, topk time = 9.40514
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 4, topk time = 10.6162
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 5, topk time = 12.2786
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 6, topk time = 14.8363
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 7, topk time = 18.7354
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 8, topk time = 18.7892
N = 65536, dim_origin = 8064, dim_k = 64, max_iter = 200, topk time = 23.3958
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 2, topk time = 8.69821
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 3, topk time = 9.91197
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 4, topk time = 11.5918
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 5, topk time = 14.1762
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 6, topk time = 18.2317
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 7, topk time = 18.0379
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 8, topk time = 19.332
N = 65536, dim_origin = 8064, dim_k = 128, max_iter = 200, topk time = 23.5367
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 2, topk time = 9.22665
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 3, topk time = 10.9099
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 4, topk time = 13.524
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 5, topk time = 17.709
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 6, topk time = 17.306
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 7, topk time = 18.6315
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 8, topk time = 19.746
N = 65536, dim_origin = 8064, dim_k = 256, max_iter = 200, topk time = 23.6884
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 2, topk time = 10.2631
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 3, topk time = 12.8782
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 4, topk time = 17.1621
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 5, topk time = 16.5357
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 6, topk time = 17.9157
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 7, topk time = 19.0798
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 8, topk time = 20.0347
N = 65536, dim_origin = 8064, dim_k = 512, max_iter = 200, topk time = 23.8278
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 2, topk time = 8.55174
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 3, topk time = 9.53872
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 4, topk time = 10.7604
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 5, topk time = 12.4337
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 6, topk time = 15.0083
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 7, topk time = 18.9773
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 8, topk time = 19.1433
N = 65536, dim_origin = 8192, dim_k = 64, max_iter = 200, topk time = 23.7801
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 2, topk time = 8.8202
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 3, topk time = 10.0448
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 4, topk time = 11.7354
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 5, topk time = 14.3323
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 6, topk time = 18.4623
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 7, topk time = 18.4393
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 8, topk time = 19.6743
N = 65536, dim_origin = 8192, dim_k = 128, max_iter = 200, topk time = 23.9047
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 2, topk time = 9.34866
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 3, topk time = 11.0411
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 4, topk time = 13.6699
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 5, topk time = 17.9282
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 6, topk time = 17.7663
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 7, topk time = 19.0078
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 8, topk time = 20.0728
N = 65536, dim_origin = 8192, dim_k = 256, max_iter = 200, topk time = 24.047
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 2, topk time = 10.384
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 3, topk time = 13.0102
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 4, topk time = 17.3773
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 5, topk time = 17.0971
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 6, topk time = 18.3451
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 7, topk time = 19.4268
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 8, topk time = 20.3455
N = 65536, dim_origin = 8192, dim_k = 512, max_iter = 200, topk time = 24.1751


==> ipynb/output_torch.txt <==
N = 16384, dim_origin = 256, dim_k = 16, time = 0.4196 
N = 16384, dim_origin = 256, dim_k = 32, time = 0.4474 
N = 16384, dim_origin = 256, dim_k = 64, time = 0.5890 
N = 16384, dim_origin = 256, dim_k = 96, time = 0.5622 
N = 16384, dim_origin = 256, dim_k = 128, time = 0.5327 
N = 16384, dim_origin = 512, dim_k = 16, time = 0.6446 
N = 16384, dim_origin = 512, dim_k = 32, time = 0.6540 
N = 16384, dim_origin = 512, dim_k = 64, time = 0.7967 
N = 16384, dim_origin = 512, dim_k = 96, time = 0.8194 
N = 16384, dim_origin = 512, dim_k = 128, time = 0.7985 
N = 16384, dim_origin = 768, dim_k = 16, time = 0.7583 
N = 16384, dim_origin = 768, dim_k = 32, time = 0.7662 
N = 16384, dim_origin = 768, dim_k = 64, time = 0.9126 
N = 16384, dim_origin = 768, dim_k = 96, time = 0.9088 
N = 16384, dim_origin = 768, dim_k = 128, time = 0.9142 
N = 16384, dim_origin = 1024, dim_k = 16, time = 0.8875 
N = 16384, dim_origin = 1024, dim_k = 32, time = 0.8908 
N = 16384, dim_origin = 1024, dim_k = 64, time = 1.0371 
N = 16384, dim_origin = 1024, dim_k = 96, time = 1.0362 
N = 16384, dim_origin = 1024, dim_k = 128, time = 1.0385 
N = 32768, dim_origin = 256, dim_k = 16, time = 0.8173 
N = 32768, dim_origin = 256, dim_k = 32, time = 0.8714 
N = 32768, dim_origin = 256, dim_k = 64, time = 1.1566 
N = 32768, dim_origin = 256, dim_k = 96, time = 1.1010 
N = 32768, dim_origin = 256, dim_k = 128, time = 1.0419 
N = 32768, dim_origin = 512, dim_k = 16, time = 1.2314 
N = 32768, dim_origin = 512, dim_k = 32, time = 1.2605 
N = 32768, dim_origin = 512, dim_k = 64, time = 1.5334 
N = 32768, dim_origin = 512, dim_k = 96, time = 1.5306 
N = 32768, dim_origin = 512, dim_k = 128, time = 1.5345 
N = 32768, dim_origin = 768, dim_k = 16, time = 1.4548 
N = 32768, dim_origin = 768, dim_k = 32, time = 1.4646 
N = 32768, dim_origin = 768, dim_k = 64, time = 1.7572 
N = 32768, dim_origin = 768, dim_k = 96, time = 1.6898 
N = 32768, dim_origin = 768, dim_k = 128, time = 1.7027 
N = 32768, dim_origin = 1024, dim_k = 16, time = 1.6581 
N = 32768, dim_origin = 1024, dim_k = 32, time = 1.6673 
N = 32768, dim_origin = 1024, dim_k = 64, time = 1.9441 
N = 32768, dim_origin = 1024, dim_k = 96, time = 1.9492 
N = 32768, dim_origin = 1024, dim_k = 128, time = 1.9512 
N = 65536, dim_origin = 256, dim_k = 16, time = 1.5583 
N = 65536, dim_origin = 256, dim_k = 32, time = 1.6440 
N = 65536, dim_origin = 256, dim_k = 64, time = 2.2144 
N = 65536, dim_origin = 256, dim_k = 96, time = 2.1127 
N = 65536, dim_origin = 256, dim_k = 128, time = 1.9991 
N = 65536, dim_origin = 512, dim_k = 16, time = 2.6578 
N = 65536, dim_origin = 512, dim_k = 32, time = 2.6970 
N = 65536, dim_origin = 512, dim_k = 64, time = 3.2466 
N = 65536, dim_origin = 512, dim_k = 96, time = 3.2389 
N = 65536, dim_origin = 512, dim_k = 128, time = 3.2655 
N = 65536, dim_origin = 768, dim_k = 16, time = 3.0932 
N = 65536, dim_origin = 768, dim_k = 32, time = 3.1503 
N = 65536, dim_origin = 768, dim_k = 64, time = 3.7030 
N = 65536, dim_origin = 768, dim_k = 96, time = 3.7030 
N = 65536, dim_origin = 768, dim_k = 128, time = 3.7017 
N = 65536, dim_origin = 1024, dim_k = 16, time = 3.5998 
N = 65536, dim_origin = 1024, dim_k = 32, time = 3.6134 
N = 65536, dim_origin = 1024, dim_k = 64, time = 4.2137 
N = 65536, dim_origin = 1024, dim_k = 96, time = 4.1886 
N = 65536, dim_origin = 1024, dim_k = 128, time = 4.2025 
N = 131072, dim_origin = 256, dim_k = 16, time = 3.0349 
N = 131072, dim_origin = 256, dim_k = 32, time = 3.2779 
N = 131072, dim_origin = 256, dim_k = 64, time = 4.3804 
N = 131072, dim_origin = 256, dim_k = 96, time = 4.1398 
N = 131072, dim_origin = 256, dim_k = 128, time = 3.9306 
N = 131072, dim_origin = 512, dim_k = 16, time = 4.8991 
N = 131072, dim_origin = 512, dim_k = 32, time = 4.9784 
N = 131072, dim_origin = 512, dim_k = 64, time = 6.0534 
N = 131072, dim_origin = 512, dim_k = 96, time = 6.0725 
N = 131072, dim_origin = 512, dim_k = 128, time = 6.1263 
N = 131072, dim_origin = 768, dim_k = 16, time = 5.8158 
N = 131072, dim_origin = 768, dim_k = 32, time = 5.8816 
N = 131072, dim_origin = 768, dim_k = 64, time = 6.9652 
N = 131072, dim_origin = 768, dim_k = 96, time = 6.9911 
N = 131072, dim_origin = 768, dim_k = 128, time = 7.0402 
N = 131072, dim_origin = 1024, dim_k = 16, time = 6.8145 
N = 131072, dim_origin = 1024, dim_k = 32, time = 6.8470 
N = 131072, dim_origin = 1024, dim_k = 64, time = 8.0120 
N = 131072, dim_origin = 1024, dim_k = 96, time = 8.0107 
N = 131072, dim_origin = 1024, dim_k = 128, time = 8.0729 
N = 262144, dim_origin = 256, dim_k = 16, time = 6.0777 
N = 262144, dim_origin = 256, dim_k = 32, time = 6.5820 
N = 262144, dim_origin = 256, dim_k = 64, time = 8.6986 
N = 262144, dim_origin = 256, dim_k = 96, time = 8.3015 
N = 262144, dim_origin = 256, dim_k = 128, time = 7.9386 
N = 262144, dim_origin = 512, dim_k = 16, time = 9.5091 
N = 262144, dim_origin = 512, dim_k = 32, time = 9.6019 
N = 262144, dim_origin = 512, dim_k = 64, time = 11.7770 
N = 262144, dim_origin = 512, dim_k = 96, time = 11.8712 
N = 262144, dim_origin = 512, dim_k = 128, time = 11.9229 
N = 262144, dim_origin = 768, dim_k = 16, time = 11.2830 
N = 262144, dim_origin = 768, dim_k = 32, time = 11.4424 
N = 262144, dim_origin = 768, dim_k = 64, time = 13.6135 
N = 262144, dim_origin = 768, dim_k = 96, time = 13.6476 
N = 262144, dim_origin = 768, dim_k = 128, time = 13.7671 
N = 262144, dim_origin = 1024, dim_k = 16, time = 13.2700 
N = 262144, dim_origin = 1024, dim_k = 32, time = 13.3509 
N = 262144, dim_origin = 1024, dim_k = 64, time = 15.6667 
N = 262144, dim_origin = 1024, dim_k = 96, time = 15.6357 
N = 262144, dim_origin = 1024, dim_k = 128, time = 15.6861 
N = 524288, dim_origin = 256, dim_k = 16, time = 12.2491 
N = 524288, dim_origin = 256, dim_k = 32, time = 13.1148 
N = 524288, dim_origin = 256, dim_k = 64, time = 17.3849 
N = 524288, dim_origin = 256, dim_k = 96, time = 16.6522 
N = 524288, dim_origin = 256, dim_k = 128, time = 15.7458 
N = 524288, dim_origin = 512, dim_k = 16, time = 18.6918 
N = 524288, dim_origin = 512, dim_k = 32, time = 18.8987 
N = 524288, dim_origin = 512, dim_k = 64, time = 23.3185 
N = 524288, dim_origin = 512, dim_k = 96, time = 23.3106 
N = 524288, dim_origin = 512, dim_k = 128, time = 23.4176 
N = 524288, dim_origin = 768, dim_k = 16, time = 22.2044 
N = 524288, dim_origin = 768, dim_k = 32, time = 22.5114 
N = 524288, dim_origin = 768, dim_k = 64, time = 26.9071 
N = 524288, dim_origin = 768, dim_k = 96, time = 26.8584 
N = 524288, dim_origin = 768, dim_k = 128, time = 27.0113 
N = 524288, dim_origin = 1024, dim_k = 16, time = 26.1066 
N = 524288, dim_origin = 1024, dim_k = 32, time = 26.3385 
N = 524288, dim_origin = 1024, dim_k = 64, time = 30.8416 
N = 524288, dim_origin = 1024, dim_k = 96, time = 30.8644 
N = 524288, dim_origin = 1024, dim_k = 128, time = 31.0316 
N = 1048576, dim_origin = 256, dim_k = 16, time = 24.6817 
N = 1048576, dim_origin = 256, dim_k = 32, time = 26.3375 
N = 1048576, dim_origin = 256, dim_k = 64, time = 34.8700 
N = 1048576, dim_origin = 256, dim_k = 96, time = 33.4021 
N = 1048576, dim_origin = 256, dim_k = 128, time = 31.6390 
N = 1048576, dim_origin = 512, dim_k = 16, time = 37.1192 
N = 1048576, dim_origin = 512, dim_k = 32, time = 37.5865 
N = 1048576, dim_origin = 512, dim_k = 64, time = 46.3979 
N = 1048576, dim_origin = 512, dim_k = 96, time = 46.3982 
N = 1048576, dim_origin = 512, dim_k = 128, time = 46.6913 
N = 1048576, dim_origin = 768, dim_k = 16, time = 44.3382 
N = 1048576, dim_origin = 768, dim_k = 32, time = 44.9104 
N = 1048576, dim_origin = 768, dim_k = 64, time = 53.5416 
N = 1048576, dim_origin = 768, dim_k = 96, time = 53.6230 
N = 1048576, dim_origin = 768, dim_k = 128, time = 53.8281 
N = 1048576, dim_origin = 1024, dim_k = 16, time = 52.1280 
N = 1048576, dim_origin = 1024, dim_k = 32, time = 52.7048 
N = 1048576, dim_origin = 1024, dim_k = 64, time = 61.6827 
N = 1048576, dim_origin = 1024, dim_k = 96, time = 61.6780 
N = 1048576, dim_origin = 1024, dim_k = 128, time = 62.1164 


==> ipynb/output_torch_template_8192.txt <==
N = 65536, dim_origin = 128, dim_k = 64, time = 1.4230 ms
N = 65536, dim_origin = 256, dim_k = 64, time = 2.3670 ms
N = 65536, dim_origin = 256, dim_k = 128, time = 2.1361 ms
N = 65536, dim_origin = 384, dim_k = 64, time = 3.3787 ms
N = 65536, dim_origin = 384, dim_k = 128, time = 3.2758 ms
N = 65536, dim_origin = 384, dim_k = 256, time = 5.0434 ms
N = 65536, dim_origin = 512, dim_k = 64, time = 3.2109 ms
N = 65536, dim_origin = 512, dim_k = 128, time = 3.1862 ms
N = 65536, dim_origin = 512, dim_k = 256, time = 4.9246 ms
N = 65536, dim_origin = 640, dim_k = 64, time = 3.5610 ms
N = 65536, dim_origin = 640, dim_k = 128, time = 3.4798 ms
N = 65536, dim_origin = 640, dim_k = 256, time = 5.2188 ms
N = 65536, dim_origin = 640, dim_k = 512, time = 5.5547 ms
N = 65536, dim_origin = 768, dim_k = 64, time = 3.6906 ms
N = 65536, dim_origin = 768, dim_k = 128, time = 3.6429 ms
N = 65536, dim_origin = 768, dim_k = 256, time = 5.3785 ms
N = 65536, dim_origin = 768, dim_k = 512, time = 5.7312 ms
N = 65536, dim_origin = 896, dim_k = 64, time = 3.9579 ms
N = 65536, dim_origin = 896, dim_k = 128, time = 3.9460 ms
N = 65536, dim_origin = 896, dim_k = 256, time = 5.6694 ms
N = 65536, dim_origin = 896, dim_k = 512, time = 5.9338 ms
N = 65536, dim_origin = 1024, dim_k = 64, time = 4.1513 ms
N = 65536, dim_origin = 1024, dim_k = 128, time = 4.1042 ms
N = 65536, dim_origin = 1024, dim_k = 256, time = 5.8465 ms
N = 65536, dim_origin = 1024, dim_k = 512, time = 6.1474 ms
N = 65536, dim_origin = 1152, dim_k = 64, time = 4.4413 ms
N = 65536, dim_origin = 1152, dim_k = 128, time = 4.4219 ms
N = 65536, dim_origin = 1152, dim_k = 256, time = 6.1427 ms
N = 65536, dim_origin = 1152, dim_k = 512, time = 6.4274 ms
N = 65536, dim_origin = 1280, dim_k = 64, time = 4.6439 ms
N = 65536, dim_origin = 1280, dim_k = 128, time = 4.6251 ms
N = 65536, dim_origin = 1280, dim_k = 256, time = 6.3342 ms
N = 65536, dim_origin = 1280, dim_k = 512, time = 6.5947 ms
N = 65536, dim_origin = 1408, dim_k = 64, time = 4.9372 ms
N = 65536, dim_origin = 1408, dim_k = 128, time = 4.9203 ms
N = 65536, dim_origin = 1408, dim_k = 256, time = 6.6235 ms
N = 65536, dim_origin = 1408, dim_k = 512, time = 6.8849 ms
N = 65536, dim_origin = 1536, dim_k = 64, time = 5.0964 ms
N = 65536, dim_origin = 1536, dim_k = 128, time = 5.0670 ms
N = 65536, dim_origin = 1536, dim_k = 256, time = 6.7840 ms
N = 65536, dim_origin = 1536, dim_k = 512, time = 7.0507 ms
N = 65536, dim_origin = 1664, dim_k = 64, time = 5.3867 ms
N = 65536, dim_origin = 1664, dim_k = 128, time = 5.3814 ms
N = 65536, dim_origin = 1664, dim_k = 256, time = 7.1270 ms
N = 65536, dim_origin = 1664, dim_k = 512, time = 7.3615 ms
N = 65536, dim_origin = 1792, dim_k = 64, time = 5.5931 ms
N = 65536, dim_origin = 1792, dim_k = 128, time = 5.5661 ms
N = 65536, dim_origin = 1792, dim_k = 256, time = 7.3021 ms
N = 65536, dim_origin = 1792, dim_k = 512, time = 7.5605 ms
N = 65536, dim_origin = 1920, dim_k = 64, time = 5.9845 ms
N = 65536, dim_origin = 1920, dim_k = 128, time = 5.9766 ms
N = 65536, dim_origin = 1920, dim_k = 256, time = 7.6969 ms
N = 65536, dim_origin = 1920, dim_k = 512, time = 7.9456 ms
N = 65536, dim_origin = 2048, dim_k = 64, time = 6.0876 ms
N = 65536, dim_origin = 2048, dim_k = 128, time = 6.0879 ms
N = 65536, dim_origin = 2048, dim_k = 256, time = 7.8269 ms
N = 65536, dim_origin = 2048, dim_k = 512, time = 8.0189 ms
N = 65536, dim_origin = 2176, dim_k = 64, time = 6.4207 ms
N = 65536, dim_origin = 2176, dim_k = 128, time = 6.4110 ms
N = 65536, dim_origin = 2176, dim_k = 256, time = 8.1492 ms
N = 65536, dim_origin = 2176, dim_k = 512, time = 8.3605 ms
N = 65536, dim_origin = 2304, dim_k = 64, time = 6.5748 ms
N = 65536, dim_origin = 2304, dim_k = 128, time = 6.5722 ms
N = 65536, dim_origin = 2304, dim_k = 256, time = 8.2960 ms
N = 65536, dim_origin = 2304, dim_k = 512, time = 8.5000 ms
N = 65536, dim_origin = 2432, dim_k = 64, time = 6.8672 ms
N = 65536, dim_origin = 2432, dim_k = 128, time = 6.8511 ms
N = 65536, dim_origin = 2432, dim_k = 256, time = 8.5747 ms
N = 65536, dim_origin = 2432, dim_k = 512, time = 8.7971 ms
N = 65536, dim_origin = 2560, dim_k = 64, time = 7.0602 ms
N = 65536, dim_origin = 2560, dim_k = 128, time = 7.0732 ms
N = 65536, dim_origin = 2560, dim_k = 256, time = 8.7869 ms
N = 65536, dim_origin = 2560, dim_k = 512, time = 8.9704 ms
N = 65536, dim_origin = 2688, dim_k = 64, time = 7.3431 ms
N = 65536, dim_origin = 2688, dim_k = 128, time = 7.3689 ms
N = 65536, dim_origin = 2688, dim_k = 256, time = 9.0680 ms
N = 65536, dim_origin = 2688, dim_k = 512, time = 9.2749 ms
N = 65536, dim_origin = 2816, dim_k = 64, time = 7.5767 ms
N = 65536, dim_origin = 2816, dim_k = 128, time = 7.5855 ms
N = 65536, dim_origin = 2816, dim_k = 256, time = 9.3000 ms
N = 65536, dim_origin = 2816, dim_k = 512, time = 9.5038 ms
N = 65536, dim_origin = 2944, dim_k = 64, time = 7.8400 ms
N = 65536, dim_origin = 2944, dim_k = 128, time = 7.8519 ms
N = 65536, dim_origin = 2944, dim_k = 256, time = 9.5688 ms
N = 65536, dim_origin = 2944, dim_k = 512, time = 9.7818 ms
N = 65536, dim_origin = 3072, dim_k = 64, time = 8.0465 ms
N = 65536, dim_origin = 3072, dim_k = 128, time = 8.0653 ms
N = 65536, dim_origin = 3072, dim_k = 256, time = 9.7861 ms
N = 65536, dim_origin = 3072, dim_k = 512, time = 9.9579 ms
N = 65536, dim_origin = 3200, dim_k = 64, time = 8.3284 ms
N = 65536, dim_origin = 3200, dim_k = 128, time = 8.3441 ms
N = 65536, dim_origin = 3200, dim_k = 256, time = 10.0897 ms
N = 65536, dim_origin = 3200, dim_k = 512, time = 10.2668 ms
N = 65536, dim_origin = 3328, dim_k = 64, time = 8.5545 ms
N = 65536, dim_origin = 3328, dim_k = 128, time = 8.5814 ms
N = 65536, dim_origin = 3328, dim_k = 256, time = 10.3219 ms
N = 65536, dim_origin = 3328, dim_k = 512, time = 10.4852 ms
N = 65536, dim_origin = 3456, dim_k = 64, time = 8.8410 ms
N = 65536, dim_origin = 3456, dim_k = 128, time = 8.8475 ms
N = 65536, dim_origin = 3456, dim_k = 256, time = 10.5928 ms
N = 65536, dim_origin = 3456, dim_k = 512, time = 10.8001 ms
N = 65536, dim_origin = 3584, dim_k = 64, time = 9.0417 ms
N = 65536, dim_origin = 3584, dim_k = 128, time = 9.0652 ms
N = 65536, dim_origin = 3584, dim_k = 256, time = 10.8137 ms
N = 65536, dim_origin = 3584, dim_k = 512, time = 10.9976 ms
N = 65536, dim_origin = 3712, dim_k = 64, time = 9.3798 ms
N = 65536, dim_origin = 3712, dim_k = 128, time = 9.3901 ms
N = 65536, dim_origin = 3712, dim_k = 256, time = 11.1437 ms
N = 65536, dim_origin = 3712, dim_k = 512, time = 11.3648 ms
N = 65536, dim_origin = 3840, dim_k = 64, time = 9.5872 ms
N = 65536, dim_origin = 3840, dim_k = 128, time = 9.6253 ms
N = 65536, dim_origin = 3840, dim_k = 256, time = 11.3788 ms
N = 65536, dim_origin = 3840, dim_k = 512, time = 11.5597 ms
N = 65536, dim_origin = 3968, dim_k = 64, time = 9.8516 ms
N = 65536, dim_origin = 3968, dim_k = 128, time = 9.8721 ms
N = 65536, dim_origin = 3968, dim_k = 256, time = 11.6275 ms
N = 65536, dim_origin = 3968, dim_k = 512, time = 11.8316 ms
N = 65536, dim_origin = 4096, dim_k = 64, time = 10.0413 ms
N = 65536, dim_origin = 4096, dim_k = 128, time = 10.0805 ms
N = 65536, dim_origin = 4096, dim_k = 256, time = 11.8213 ms
N = 65536, dim_origin = 4096, dim_k = 512, time = 12.0108 ms
N = 65536, dim_origin = 4224, dim_k = 64, time = 10.3519 ms
N = 65536, dim_origin = 4224, dim_k = 128, time = 10.3817 ms
N = 65536, dim_origin = 4224, dim_k = 256, time = 12.1656 ms
N = 65536, dim_origin = 4224, dim_k = 512, time = 12.3164 ms
N = 65536, dim_origin = 4352, dim_k = 64, time = 10.5244 ms
N = 65536, dim_origin = 4352, dim_k = 128, time = 10.5554 ms
N = 65536, dim_origin = 4352, dim_k = 256, time = 12.3616 ms
N = 65536, dim_origin = 4352, dim_k = 512, time = 12.5018 ms
N = 65536, dim_origin = 4480, dim_k = 64, time = 10.8337 ms
N = 65536, dim_origin = 4480, dim_k = 128, time = 10.8628 ms
N = 65536, dim_origin = 4480, dim_k = 256, time = 12.6205 ms
N = 65536, dim_origin = 4480, dim_k = 512, time = 12.8048 ms
N = 65536, dim_origin = 4608, dim_k = 64, time = 10.9926 ms
N = 65536, dim_origin = 4608, dim_k = 128, time = 11.0257 ms
N = 65536, dim_origin = 4608, dim_k = 256, time = 12.7905 ms
N = 65536, dim_origin = 4608, dim_k = 512, time = 12.9707 ms
N = 65536, dim_origin = 4736, dim_k = 64, time = 11.3090 ms
N = 65536, dim_origin = 4736, dim_k = 128, time = 11.3354 ms
N = 65536, dim_origin = 4736, dim_k = 256, time = 13.1233 ms
N = 65536, dim_origin = 4736, dim_k = 512, time = 13.2759 ms
N = 65536, dim_origin = 4864, dim_k = 64, time = 11.5182 ms
N = 65536, dim_origin = 4864, dim_k = 128, time = 11.5430 ms
N = 65536, dim_origin = 4864, dim_k = 256, time = 13.3156 ms
N = 65536, dim_origin = 4864, dim_k = 512, time = 13.5199 ms
N = 65536, dim_origin = 4992, dim_k = 64, time = 11.7821 ms
N = 65536, dim_origin = 4992, dim_k = 128, time = 11.8466 ms
N = 65536, dim_origin = 4992, dim_k = 256, time = 13.5846 ms
N = 65536, dim_origin = 4992, dim_k = 512, time = 13.8186 ms
N = 65536, dim_origin = 5120, dim_k = 64, time = 11.9718 ms
N = 65536, dim_origin = 5120, dim_k = 128, time = 12.0384 ms
N = 65536, dim_origin = 5120, dim_k = 256, time = 13.7946 ms
N = 65536, dim_origin = 5120, dim_k = 512, time = 13.9864 ms
N = 65536, dim_origin = 5248, dim_k = 64, time = 12.2588 ms
N = 65536, dim_origin = 5248, dim_k = 128, time = 12.2951 ms
N = 65536, dim_origin = 5248, dim_k = 256, time = 14.0848 ms
N = 65536, dim_origin = 5248, dim_k = 512, time = 14.2981 ms
N = 65536, dim_origin = 5376, dim_k = 64, time = 12.4605 ms
N = 65536, dim_origin = 5376, dim_k = 128, time = 12.4971 ms
N = 65536, dim_origin = 5376, dim_k = 256, time = 14.2794 ms
N = 65536, dim_origin = 5376, dim_k = 512, time = 14.4325 ms
N = 65536, dim_origin = 5504, dim_k = 64, time = 12.7491 ms
N = 65536, dim_origin = 5504, dim_k = 128, time = 12.7944 ms
N = 65536, dim_origin = 5504, dim_k = 256, time = 14.5805 ms
N = 65536, dim_origin = 5504, dim_k = 512, time = 14.7781 ms
N = 65536, dim_origin = 5632, dim_k = 64, time = 12.9569 ms
N = 65536, dim_origin = 5632, dim_k = 128, time = 13.0084 ms
N = 65536, dim_origin = 5632, dim_k = 256, time = 14.8321 ms
N = 65536, dim_origin = 5632, dim_k = 512, time = 15.0062 ms
N = 65536, dim_origin = 5760, dim_k = 64, time = 13.2864 ms
N = 65536, dim_origin = 5760, dim_k = 128, time = 13.3348 ms
N = 65536, dim_origin = 5760, dim_k = 256, time = 15.1372 ms
N = 65536, dim_origin = 5760, dim_k = 512, time = 15.3359 ms
N = 65536, dim_origin = 5888, dim_k = 64, time = 13.4902 ms
N = 65536, dim_origin = 5888, dim_k = 128, time = 13.5524 ms
N = 65536, dim_origin = 5888, dim_k = 256, time = 15.3556 ms
N = 65536, dim_origin = 5888, dim_k = 512, time = 15.5558 ms
N = 65536, dim_origin = 6016, dim_k = 64, time = 13.7534 ms
N = 65536, dim_origin = 6016, dim_k = 128, time = 13.8094 ms
N = 65536, dim_origin = 6016, dim_k = 256, time = 15.6216 ms
N = 65536, dim_origin = 6016, dim_k = 512, time = 15.8118 ms
N = 65536, dim_origin = 6144, dim_k = 64, time = 13.9200 ms
N = 65536, dim_origin = 6144, dim_k = 128, time = 13.9973 ms
N = 65536, dim_origin = 6144, dim_k = 256, time = 15.7701 ms
N = 65536, dim_origin = 6144, dim_k = 512, time = 16.0059 ms
N = 65536, dim_origin = 6272, dim_k = 64, time = 14.2653 ms
N = 65536, dim_origin = 6272, dim_k = 128, time = 14.3022 ms
N = 65536, dim_origin = 6272, dim_k = 256, time = 16.0965 ms
N = 65536, dim_origin = 6272, dim_k = 512, time = 16.3500 ms
N = 65536, dim_origin = 6400, dim_k = 64, time = 14.5374 ms
N = 65536, dim_origin = 6400, dim_k = 128, time = 14.5682 ms
N = 65536, dim_origin = 6400, dim_k = 256, time = 16.3770 ms
N = 65536, dim_origin = 6400, dim_k = 512, time = 16.5955 ms
N = 65536, dim_origin = 6528, dim_k = 64, time = 14.7105 ms
N = 65536, dim_origin = 6528, dim_k = 128, time = 14.7676 ms
N = 65536, dim_origin = 6528, dim_k = 256, time = 16.5335 ms
N = 65536, dim_origin = 6528, dim_k = 512, time = 16.8128 ms
N = 65536, dim_origin = 6656, dim_k = 64, time = 14.9140 ms
N = 65536, dim_origin = 6656, dim_k = 128, time = 14.9806 ms
N = 65536, dim_origin = 6656, dim_k = 256, time = 16.7723 ms
N = 65536, dim_origin = 6656, dim_k = 512, time = 17.0107 ms
N = 65536, dim_origin = 6784, dim_k = 64, time = 15.2568 ms
N = 65536, dim_origin = 6784, dim_k = 128, time = 15.3155 ms
N = 65536, dim_origin = 6784, dim_k = 256, time = 17.0900 ms
N = 65536, dim_origin = 6784, dim_k = 512, time = 17.3740 ms
N = 65536, dim_origin = 6912, dim_k = 64, time = 15.3861 ms
N = 65536, dim_origin = 6912, dim_k = 128, time = 15.4202 ms
N = 65536, dim_origin = 6912, dim_k = 256, time = 17.2375 ms
N = 65536, dim_origin = 6912, dim_k = 512, time = 17.5575 ms
N = 65536, dim_origin = 7040, dim_k = 64, time = 15.7637 ms
N = 65536, dim_origin = 7040, dim_k = 128, time = 15.8200 ms
N = 65536, dim_origin = 7040, dim_k = 256, time = 17.6284 ms
N = 65536, dim_origin = 7040, dim_k = 512, time = 17.8778 ms
N = 65536, dim_origin = 7168, dim_k = 64, time = 15.9068 ms
N = 65536, dim_origin = 7168, dim_k = 128, time = 15.9656 ms
N = 65536, dim_origin = 7168, dim_k = 256, time = 17.8501 ms
N = 65536, dim_origin = 7168, dim_k = 512, time = 18.0426 ms
N = 65536, dim_origin = 7296, dim_k = 64, time = 16.1725 ms
N = 65536, dim_origin = 7296, dim_k = 128, time = 16.2229 ms
N = 65536, dim_origin = 7296, dim_k = 256, time = 18.0552 ms
N = 65536, dim_origin = 7296, dim_k = 512, time = 18.2664 ms
N = 65536, dim_origin = 7424, dim_k = 64, time = 16.3738 ms
N = 65536, dim_origin = 7424, dim_k = 128, time = 16.4423 ms
N = 65536, dim_origin = 7424, dim_k = 256, time = 18.2776 ms
N = 65536, dim_origin = 7424, dim_k = 512, time = 18.4819 ms
N = 65536, dim_origin = 7552, dim_k = 64, time = 16.6712 ms
N = 65536, dim_origin = 7552, dim_k = 128, time = 16.7055 ms
N = 65536, dim_origin = 7552, dim_k = 256, time = 18.6140 ms
N = 65536, dim_origin = 7552, dim_k = 512, time = 18.7945 ms
N = 65536, dim_origin = 7680, dim_k = 64, time = 16.9300 ms
N = 65536, dim_origin = 7680, dim_k = 128, time = 16.9867 ms
N = 65536, dim_origin = 7680, dim_k = 256, time = 18.7940 ms
N = 65536, dim_origin = 7680, dim_k = 512, time = 19.0228 ms
N = 65536, dim_origin = 7808, dim_k = 64, time = 17.1745 ms
N = 65536, dim_origin = 7808, dim_k = 128, time = 17.2042 ms
N = 65536, dim_origin = 7808, dim_k = 256, time = 19.1060 ms
N = 65536, dim_origin = 7808, dim_k = 512, time = 19.3024 ms
N = 65536, dim_origin = 7936, dim_k = 64, time = 17.3888 ms
N = 65536, dim_origin = 7936, dim_k = 128, time = 17.4216 ms
N = 65536, dim_origin = 7936, dim_k = 256, time = 19.2745 ms
N = 65536, dim_origin = 7936, dim_k = 512, time = 19.4979 ms
N = 65536, dim_origin = 8064, dim_k = 64, time = 17.7434 ms
N = 65536, dim_origin = 8064, dim_k = 128, time = 17.8081 ms
N = 65536, dim_origin = 8064, dim_k = 256, time = 19.6680 ms
N = 65536, dim_origin = 8064, dim_k = 512, time = 19.8536 ms
N = 65536, dim_origin = 8192, dim_k = 64, time = 17.8742 ms
N = 65536, dim_origin = 8192, dim_k = 128, time = 17.9382 ms
N = 65536, dim_origin = 8192, dim_k = 256, time = 19.7880 ms
N = 65536, dim_origin = 8192, dim_k = 512, time = 19.9892 ms
N = 131072, dim_origin = 128, dim_k = 64, time = 2.6990 ms
N = 131072, dim_origin = 256, dim_k = 64, time = 4.4237 ms
N = 131072, dim_origin = 256, dim_k = 128, time = 4.0074 ms
N = 131072, dim_origin = 384, dim_k = 64, time = 6.3183 ms
N = 131072, dim_origin = 384, dim_k = 128, time = 6.1040 ms
N = 131072, dim_origin = 384, dim_k = 256, time = 10.3019 ms
N = 131072, dim_origin = 512, dim_k = 64, time = 6.0526 ms
N = 131072, dim_origin = 512, dim_k = 128, time = 6.1402 ms
N = 131072, dim_origin = 512, dim_k = 256, time = 9.6845 ms
N = 131072, dim_origin = 640, dim_k = 64, time = 6.7059 ms
N = 131072, dim_origin = 640, dim_k = 128, time = 6.7200 ms
N = 131072, dim_origin = 640, dim_k = 256, time = 10.2799 ms
N = 131072, dim_origin = 640, dim_k = 512, time = 10.9230 ms
N = 131072, dim_origin = 768, dim_k = 64, time = 6.9526 ms
N = 131072, dim_origin = 768, dim_k = 128, time = 6.9450 ms
N = 131072, dim_origin = 768, dim_k = 256, time = 10.4916 ms
N = 131072, dim_origin = 768, dim_k = 512, time = 11.1862 ms
N = 131072, dim_origin = 896, dim_k = 64, time = 7.5482 ms
N = 131072, dim_origin = 896, dim_k = 128, time = 7.5801 ms
N = 131072, dim_origin = 896, dim_k = 256, time = 11.0697 ms
N = 131072, dim_origin = 896, dim_k = 512, time = 11.7237 ms
N = 131072, dim_origin = 1024, dim_k = 64, time = 7.9114 ms
N = 131072, dim_origin = 1024, dim_k = 128, time = 7.9263 ms
N = 131072, dim_origin = 1024, dim_k = 256, time = 11.4189 ms
N = 131072, dim_origin = 1024, dim_k = 512, time = 12.0757 ms
N = 131072, dim_origin = 1152, dim_k = 64, time = 8.5255 ms
N = 131072, dim_origin = 1152, dim_k = 128, time = 8.5553 ms
N = 131072, dim_origin = 1152, dim_k = 256, time = 12.0425 ms
N = 131072, dim_origin = 1152, dim_k = 512, time = 12.6062 ms
N = 131072, dim_origin = 1280, dim_k = 64, time = 8.9329 ms
N = 131072, dim_origin = 1280, dim_k = 128, time = 8.9526 ms
N = 131072, dim_origin = 1280, dim_k = 256, time = 12.4744 ms
N = 131072, dim_origin = 1280, dim_k = 512, time = 13.0511 ms
N = 131072, dim_origin = 1408, dim_k = 64, time = 9.5401 ms
N = 131072, dim_origin = 1408, dim_k = 128, time = 9.5782 ms
N = 131072, dim_origin = 1408, dim_k = 256, time = 13.0893 ms
N = 131072, dim_origin = 1408, dim_k = 512, time = 13.6178 ms
N = 131072, dim_origin = 1536, dim_k = 64, time = 9.8667 ms
N = 131072, dim_origin = 1536, dim_k = 128, time = 9.8765 ms
N = 131072, dim_origin = 1536, dim_k = 256, time = 13.3690 ms
N = 131072, dim_origin = 1536, dim_k = 512, time = 13.9000 ms
N = 131072, dim_origin = 1664, dim_k = 64, time = 10.4515 ms
N = 131072, dim_origin = 1664, dim_k = 128, time = 10.5009 ms
N = 131072, dim_origin = 1664, dim_k = 256, time = 13.9912 ms
N = 131072, dim_origin = 1664, dim_k = 512, time = 14.4719 ms
N = 131072, dim_origin = 1792, dim_k = 64, time = 10.8308 ms
N = 131072, dim_origin = 1792, dim_k = 128, time = 10.8895 ms
N = 131072, dim_origin = 1792, dim_k = 256, time = 14.3846 ms
N = 131072, dim_origin = 1792, dim_k = 512, time = 14.9238 ms
N = 131072, dim_origin = 1920, dim_k = 64, time = 11.6536 ms
N = 131072, dim_origin = 1920, dim_k = 128, time = 11.6965 ms
N = 131072, dim_origin = 1920, dim_k = 256, time = 15.1785 ms
N = 131072, dim_origin = 1920, dim_k = 512, time = 15.6616 ms
N = 131072, dim_origin = 2048, dim_k = 64, time = 11.8381 ms
N = 131072, dim_origin = 2048, dim_k = 128, time = 11.8893 ms
N = 131072, dim_origin = 2048, dim_k = 256, time = 15.4033 ms
N = 131072, dim_origin = 2048, dim_k = 512, time = 15.8521 ms
N = 131072, dim_origin = 2176, dim_k = 64, time = 12.5224 ms
N = 131072, dim_origin = 2176, dim_k = 128, time = 12.5721 ms
N = 131072, dim_origin = 2176, dim_k = 256, time = 16.0609 ms
N = 131072, dim_origin = 2176, dim_k = 512, time = 16.4769 ms
N = 131072, dim_origin = 2304, dim_k = 64, time = 12.8145 ms
N = 131072, dim_origin = 2304, dim_k = 128, time = 12.8655 ms
N = 131072, dim_origin = 2304, dim_k = 256, time = 16.3571 ms
N = 131072, dim_origin = 2304, dim_k = 512, time = 16.7539 ms
N = 131072, dim_origin = 2432, dim_k = 64, time = 13.4095 ms
N = 131072, dim_origin = 2432, dim_k = 128, time = 13.4664 ms
N = 131072, dim_origin = 2432, dim_k = 256, time = 17.0400 ms
N = 131072, dim_origin = 2432, dim_k = 512, time = 17.3811 ms
N = 131072, dim_origin = 2560, dim_k = 64, time = 13.8065 ms
N = 131072, dim_origin = 2560, dim_k = 128, time = 13.8526 ms
N = 131072, dim_origin = 2560, dim_k = 256, time = 17.2945 ms
N = 131072, dim_origin = 2560, dim_k = 512, time = 17.7407 ms
N = 131072, dim_origin = 2688, dim_k = 64, time = 14.3091 ms
N = 131072, dim_origin = 2688, dim_k = 128, time = 14.3967 ms
N = 131072, dim_origin = 2688, dim_k = 256, time = 17.8619 ms
N = 131072, dim_origin = 2688, dim_k = 512, time = 18.2850 ms
N = 131072, dim_origin = 2816, dim_k = 64, time = 14.7694 ms
N = 131072, dim_origin = 2816, dim_k = 128, time = 14.8856 ms
N = 131072, dim_origin = 2816, dim_k = 256, time = 18.3339 ms
N = 131072, dim_origin = 2816, dim_k = 512, time = 18.7264 ms
N = 131072, dim_origin = 2944, dim_k = 64, time = 15.2934 ms
N = 131072, dim_origin = 2944, dim_k = 128, time = 15.3881 ms
N = 131072, dim_origin = 2944, dim_k = 256, time = 18.8823 ms
N = 131072, dim_origin = 2944, dim_k = 512, time = 19.3027 ms
N = 131072, dim_origin = 3072, dim_k = 64, time = 15.7045 ms
N = 131072, dim_origin = 3072, dim_k = 128, time = 15.7701 ms
N = 131072, dim_origin = 3072, dim_k = 256, time = 19.2993 ms
N = 131072, dim_origin = 3072, dim_k = 512, time = 19.6539 ms
N = 131072, dim_origin = 3200, dim_k = 64, time = 16.2777 ms
N = 131072, dim_origin = 3200, dim_k = 128, time = 16.3907 ms
N = 131072, dim_origin = 3200, dim_k = 256, time = 19.9229 ms
N = 131072, dim_origin = 3200, dim_k = 512, time = 20.2481 ms
N = 131072, dim_origin = 3328, dim_k = 64, time = 16.7265 ms
N = 131072, dim_origin = 3328, dim_k = 128, time = 16.7959 ms
N = 131072, dim_origin = 3328, dim_k = 256, time = 20.3509 ms
N = 131072, dim_origin = 3328, dim_k = 512, time = 20.6661 ms
N = 131072, dim_origin = 3456, dim_k = 64, time = 17.2680 ms
N = 131072, dim_origin = 3456, dim_k = 128, time = 17.3330 ms
N = 131072, dim_origin = 3456, dim_k = 256, time = 20.9037 ms
N = 131072, dim_origin = 3456, dim_k = 512, time = 21.2291 ms
N = 131072, dim_origin = 3584, dim_k = 64, time = 17.7479 ms
N = 131072, dim_origin = 3584, dim_k = 128, time = 17.7789 ms
N = 131072, dim_origin = 3584, dim_k = 256, time = 21.3104 ms
N = 131072, dim_origin = 3584, dim_k = 512, time = 21.7239 ms
N = 131072, dim_origin = 3712, dim_k = 64, time = 18.3882 ms
N = 131072, dim_origin = 3712, dim_k = 128, time = 18.4394 ms
N = 131072, dim_origin = 3712, dim_k = 256, time = 22.0418 ms
N = 131072, dim_origin = 3712, dim_k = 512, time = 22.3593 ms
N = 131072, dim_origin = 3840, dim_k = 64, time = 18.7942 ms
N = 131072, dim_origin = 3840, dim_k = 128, time = 18.8667 ms
N = 131072, dim_origin = 3840, dim_k = 256, time = 22.4366 ms
N = 131072, dim_origin = 3840, dim_k = 512, time = 22.8035 ms
N = 131072, dim_origin = 3968, dim_k = 64, time = 19.3570 ms
N = 131072, dim_origin = 3968, dim_k = 128, time = 19.4331 ms
N = 131072, dim_origin = 3968, dim_k = 256, time = 23.0164 ms
N = 131072, dim_origin = 3968, dim_k = 512, time = 23.3622 ms
N = 131072, dim_origin = 4096, dim_k = 64, time = 19.7061 ms
N = 131072, dim_origin = 4096, dim_k = 128, time = 19.7872 ms
N = 131072, dim_origin = 4096, dim_k = 256, time = 23.3575 ms
N = 131072, dim_origin = 4096, dim_k = 512, time = 23.7161 ms
N = 131072, dim_origin = 4224, dim_k = 64, time = 20.3192 ms
N = 131072, dim_origin = 4224, dim_k = 128, time = 20.4513 ms
N = 131072, dim_origin = 4224, dim_k = 256, time = 23.9585 ms
N = 131072, dim_origin = 4224, dim_k = 512, time = 24.3604 ms
N = 131072, dim_origin = 4352, dim_k = 64, time = 20.7345 ms
N = 131072, dim_origin = 4352, dim_k = 128, time = 20.8175 ms
N = 131072, dim_origin = 4352, dim_k = 256, time = 24.4019 ms
N = 131072, dim_origin = 4352, dim_k = 512, time = 24.7859 ms
N = 131072, dim_origin = 4480, dim_k = 64, time = 21.3148 ms
N = 131072, dim_origin = 4480, dim_k = 128, time = 21.4159 ms
N = 131072, dim_origin = 4480, dim_k = 256, time = 24.9981 ms
N = 131072, dim_origin = 4480, dim_k = 512, time = 25.3578 ms
N = 131072, dim_origin = 4608, dim_k = 64, time = 21.5950 ms
N = 131072, dim_origin = 4608, dim_k = 128, time = 21.7810 ms
N = 131072, dim_origin = 4608, dim_k = 256, time = 25.2687 ms
N = 131072, dim_origin = 4608, dim_k = 512, time = 25.6963 ms
N = 131072, dim_origin = 4736, dim_k = 64, time = 22.2578 ms
N = 131072, dim_origin = 4736, dim_k = 128, time = 22.3867 ms
N = 131072, dim_origin = 4736, dim_k = 256, time = 25.9935 ms
N = 131072, dim_origin = 4736, dim_k = 512, time = 26.3644 ms
N = 131072, dim_origin = 4864, dim_k = 64, time = 22.6585 ms
N = 131072, dim_origin = 4864, dim_k = 128, time = 22.7809 ms
N = 131072, dim_origin = 4864, dim_k = 256, time = 26.3327 ms
N = 131072, dim_origin = 4864, dim_k = 512, time = 26.7408 ms
N = 131072, dim_origin = 4992, dim_k = 64, time = 23.2059 ms
N = 131072, dim_origin = 4992, dim_k = 128, time = 23.3294 ms
N = 131072, dim_origin = 4992, dim_k = 256, time = 26.9363 ms
N = 131072, dim_origin = 4992, dim_k = 512, time = 27.3100 ms
N = 131072, dim_origin = 5120, dim_k = 64, time = 23.7048 ms
N = 131072, dim_origin = 5120, dim_k = 128, time = 23.7773 ms
N = 131072, dim_origin = 5120, dim_k = 256, time = 27.3989 ms
N = 131072, dim_origin = 5120, dim_k = 512, time = 27.8279 ms
N = 131072, dim_origin = 5248, dim_k = 64, time = 24.1653 ms
N = 131072, dim_origin = 5248, dim_k = 128, time = 24.3244 ms
N = 131072, dim_origin = 5248, dim_k = 256, time = 27.8804 ms
N = 131072, dim_origin = 5248, dim_k = 512, time = 28.3676 ms
N = 131072, dim_origin = 5376, dim_k = 64, time = 24.5632 ms
N = 131072, dim_origin = 5376, dim_k = 128, time = 24.7037 ms
N = 131072, dim_origin = 5376, dim_k = 256, time = 28.2890 ms
N = 131072, dim_origin = 5376, dim_k = 512, time = 28.6848 ms
N = 131072, dim_origin = 5504, dim_k = 64, time = 25.2034 ms
N = 131072, dim_origin = 5504, dim_k = 128, time = 25.3386 ms
N = 131072, dim_origin = 5504, dim_k = 256, time = 28.9469 ms
N = 131072, dim_origin = 5504, dim_k = 512, time = 29.3890 ms
N = 131072, dim_origin = 5632, dim_k = 64, time = 25.5812 ms
N = 131072, dim_origin = 5632, dim_k = 128, time = 25.7362 ms
N = 131072, dim_origin = 5632, dim_k = 256, time = 29.3581 ms
N = 131072, dim_origin = 5632, dim_k = 512, time = 29.7613 ms
N = 131072, dim_origin = 5760, dim_k = 64, time = 26.2425 ms
N = 131072, dim_origin = 5760, dim_k = 128, time = 26.3655 ms
N = 131072, dim_origin = 5760, dim_k = 256, time = 30.0029 ms
N = 131072, dim_origin = 5760, dim_k = 512, time = 30.3296 ms
N = 131072, dim_origin = 5888, dim_k = 64, time = 26.6890 ms
N = 131072, dim_origin = 5888, dim_k = 128, time = 26.8016 ms
N = 131072, dim_origin = 5888, dim_k = 256, time = 30.4776 ms
N = 131072, dim_origin = 5888, dim_k = 512, time = 30.7914 ms
N = 131072, dim_origin = 6016, dim_k = 64, time = 27.1551 ms
N = 131072, dim_origin = 6016, dim_k = 128, time = 27.3556 ms
N = 131072, dim_origin = 6016, dim_k = 256, time = 31.0090 ms
N = 131072, dim_origin = 6016, dim_k = 512, time = 31.3137 ms
N = 131072, dim_origin = 6144, dim_k = 64, time = 27.5057 ms
N = 131072, dim_origin = 6144, dim_k = 128, time = 27.6444 ms
N = 131072, dim_origin = 6144, dim_k = 256, time = 31.3362 ms
N = 131072, dim_origin = 6144, dim_k = 512, time = 31.6916 ms
N = 131072, dim_origin = 6272, dim_k = 64, time = 28.2209 ms
N = 131072, dim_origin = 6272, dim_k = 128, time = 28.3817 ms
N = 131072, dim_origin = 6272, dim_k = 256, time = 32.0566 ms
N = 131072, dim_origin = 6272, dim_k = 512, time = 32.4270 ms
N = 131072, dim_origin = 6400, dim_k = 64, time = 28.7040 ms
N = 131072, dim_origin = 6400, dim_k = 128, time = 28.8596 ms
N = 131072, dim_origin = 6400, dim_k = 256, time = 32.5555 ms
N = 131072, dim_origin = 6400, dim_k = 512, time = 33.0376 ms
N = 131072, dim_origin = 6528, dim_k = 64, time = 29.0710 ms
N = 131072, dim_origin = 6528, dim_k = 128, time = 29.2186 ms
N = 131072, dim_origin = 6528, dim_k = 256, time = 32.9475 ms
N = 131072, dim_origin = 6528, dim_k = 512, time = 33.3719 ms
N = 131072, dim_origin = 6656, dim_k = 64, time = 29.5113 ms
N = 131072, dim_origin = 6656, dim_k = 128, time = 29.6760 ms
N = 131072, dim_origin = 6656, dim_k = 256, time = 33.3619 ms
N = 131072, dim_origin = 6656, dim_k = 512, time = 33.7755 ms
N = 131072, dim_origin = 6784, dim_k = 64, time = 30.1499 ms
N = 131072, dim_origin = 6784, dim_k = 128, time = 30.2976 ms
N = 131072, dim_origin = 6784, dim_k = 256, time = 34.0104 ms
N = 131072, dim_origin = 6784, dim_k = 512, time = 34.4734 ms
N = 131072, dim_origin = 6912, dim_k = 64, time = 30.4520 ms
N = 131072, dim_origin = 6912, dim_k = 128, time = 30.6130 ms
N = 131072, dim_origin = 6912, dim_k = 256, time = 34.3096 ms
N = 131072, dim_origin = 6912, dim_k = 512, time = 34.6732 ms
N = 131072, dim_origin = 7040, dim_k = 64, time = 31.1990 ms
N = 131072, dim_origin = 7040, dim_k = 128, time = 31.3888 ms
N = 131072, dim_origin = 7040, dim_k = 256, time = 35.0956 ms
N = 131072, dim_origin = 7040, dim_k = 512, time = 35.5095 ms
N = 131072, dim_origin = 7168, dim_k = 64, time = 31.4562 ms
N = 131072, dim_origin = 7168, dim_k = 128, time = 31.7252 ms
N = 131072, dim_origin = 7168, dim_k = 256, time = 35.3917 ms
N = 131072, dim_origin = 7168, dim_k = 512, time = 35.7722 ms
N = 131072, dim_origin = 7296, dim_k = 64, time = 32.0484 ms
N = 131072, dim_origin = 7296, dim_k = 128, time = 32.2947 ms
N = 131072, dim_origin = 7296, dim_k = 256, time = 35.9099 ms
N = 131072, dim_origin = 7296, dim_k = 512, time = 36.3159 ms
N = 131072, dim_origin = 7424, dim_k = 64, time = 32.4580 ms
N = 131072, dim_origin = 7424, dim_k = 128, time = 32.6745 ms
N = 131072, dim_origin = 7424, dim_k = 256, time = 36.3353 ms
N = 131072, dim_origin = 7424, dim_k = 512, time = 36.7649 ms
N = 131072, dim_origin = 7552, dim_k = 64, time = 33.0288 ms
N = 131072, dim_origin = 7552, dim_k = 128, time = 33.2332 ms
N = 131072, dim_origin = 7552, dim_k = 256, time = 36.9244 ms
N = 131072, dim_origin = 7552, dim_k = 512, time = 37.3097 ms
N = 131072, dim_origin = 7680, dim_k = 64, time = 33.4858 ms
N = 131072, dim_origin = 7680, dim_k = 128, time = 33.6296 ms
N = 131072, dim_origin = 7680, dim_k = 256, time = 37.3189 ms
N = 131072, dim_origin = 7680, dim_k = 512, time = 37.8703 ms
N = 131072, dim_origin = 7808, dim_k = 64, time = 34.0385 ms
N = 131072, dim_origin = 7808, dim_k = 128, time = 34.2106 ms
N = 131072, dim_origin = 7808, dim_k = 256, time = 37.9095 ms
N = 131072, dim_origin = 7808, dim_k = 512, time = 38.4074 ms
N = 131072, dim_origin = 7936, dim_k = 64, time = 34.3920 ms
N = 131072, dim_origin = 7936, dim_k = 128, time = 34.5855 ms
N = 131072, dim_origin = 7936, dim_k = 256, time = 38.3144 ms
N = 131072, dim_origin = 7936, dim_k = 512, time = 38.7927 ms
N = 131072, dim_origin = 8064, dim_k = 64, time = 35.1629 ms
N = 131072, dim_origin = 8064, dim_k = 128, time = 35.3953 ms
N = 131072, dim_origin = 8064, dim_k = 256, time = 39.1022 ms
N = 131072, dim_origin = 8064, dim_k = 512, time = 39.5405 ms
N = 131072, dim_origin = 8192, dim_k = 64, time = 35.4203 ms
N = 131072, dim_origin = 8192, dim_k = 128, time = 35.6641 ms
N = 131072, dim_origin = 8192, dim_k = 256, time = 39.2881 ms
N = 131072, dim_origin = 8192, dim_k = 512, time = 39.7532 ms

